Decentralized Event-Triggered Online Learning for Safe Consensus of Multi-Agent Systems with Gaussian Process Regression

Consensus control in multi-agent systems has received significant attention and practical implementation across various domains. However, managing consensus control under unknown dynamics remains a significant challenge for control design due to system uncertainties and environmental disturbances. This paper presents a novel learning-based distributed control law, augmented by an auxiliary dynamics. Gaussian processes are harnessed to compensate for the unknown components of the multi-agent system. For continuous enhancement in predictive performance of Gaussian process model, a data-efficient online learning strategy with a decentralized event-triggered mechanism is proposed. Furthermore, the control performance of the proposed approach is ensured via the Lyapunov theory, based on a probabilistic guarantee for prediction error bounds. To demonstrate the efficacy of the proposed learning-based controller, a comparative analysis is conducted, contrasting it with both conventional distributed control laws and offline learning methodologies.

==> fig/MonteCarloDataQuantity.txt <==
AgentNrSet GP_DataQuantitySet_ff_mean GP_DataQuantitySet_ff_var GP_DataQuantitySet_ft_mean GP_DataQuantitySet_ft_var GP_DataQuantitySet_tf_mean GP_DataQuantitySet_tf_var GP_DataQuantitySet_tt_mean GP_DataQuantitySet_tt_var 
1.0000000000 150.0000000000 0.0000000000 103.9000000000 0.4041457143 150.0000000000 0.0000000000 101.5600000000 0.3991790012 
2.0000000000 150.0000000000 0.0000000000 98.4600000000 0.4325300564 150.0000000000 0.0000000000 96.7400000000 0.4373822555 
3.0000000000 150.0000000000 0.0000000000 108.1000000000 0.3871394954 150.0000000000 0.0000000000 106.6000000000 0.3835195049 
4.0000000000 150.0000000000 0.0000000000 104.4500000000 0.4073367216 150.0000000000 0.0000000000 102.2200000000 0.4076912594 
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  


==> fig/MonteCarloError.txt <==
t_set_ff norm_e_set_ff_all_mean norm_e_set_ff_all_min norm_e_set_ff_all_max t_set_ft norm_e_set_ft_all_mean norm_e_set_ft_all_min norm_e_set_ft_all_max t_set_tf norm_e_set_tf_all_mean norm_e_set_tf_all_min norm_e_set_tf_all_max t_set_tt norm_e_set_tt_all_mean norm_e_set_tt_all_min norm_e_set_tt_all_max 
0.0000000000 1.4510717558 1.4017235197 1.5004199920 0.0000000000 1.4510717558 1.4017235197 1.5004199920 0.0000000000 1.4510717558 1.4017235197 1.5004199920 0.0000000000 1.4510717558 1.4017235197 1.5004199920 
0.0600000000 1.2397739408 1.1974610154 1.2820868662 0.0600000000 1.2383799643 1.1961116965 1.2806482321 0.0600000000 1.2397522369 1.1974393779 1.2820650959 0.0600000000 1.2384230030 1.1961509742 1.2806950319 
0.1100000000 1.0939364131 1.0559460118 1.1319268145 0.1100000000 1.0906912253 1.0529613574 1.1284210931 0.1100000000 1.0938265829 1.0558504735 1.1318026923 0.1100000000 1.0907751867 1.0530359757 1.1285143978 
0.1600000000 0.9686264286 0.9340744033 1.0031784539 0.1600000000 0.9638601618 0.9298575454 0.9978627782 0.1600000000 0.9684061916 0.9338934806 1.0029189026 0.1600000000 0.9639374397 0.9299229338 0.9979519457 
0.2100000000 0.8596209781 0.8278806016 0.8913613547 0.2100000000 0.8536170231 0.8228240985 0.8844099478 0.2100000000 0.8591777789 0.8275403431 0.8908152147 0.2100000000 0.8536659520 0.8228610462 0.8844708578 
0.2600000000 0.7651373585 0.7357305662 0.7945441509 0.2600000000 0.7576890654 0.7297070166 0.7856711142 0.2600000000 0.7643270046 0.7351628675 0.7934911416 0.2600000000 0.7577171691 0.7297235289 0.7857108093 
0.3100000000 0.6834264893 0.6558205426 0.7110324360 0.3100000000 0.6742695549 0.6487889033 0.6997502066 0.3100000000 0.6819483006 0.6548909092 0.7090056920 0.3100000000 0.6742892226 0.6487968048 0.6997816404 
0.3600000000 0.6130186687 0.5865833111 0.6394540264 0.3600000000 0.6014982894 0.5782696807 0.6247268982 0.3600000000 0.6104136232 0.5851384886 0.6356887579 0.3600000000 0.6015046499 0.5782642713 0.6247450285 
0.4100000000 0.5512604175 0.5255869261 0.5769339089 0.4100000000 0.5377025155 0.5165235622 0.5588814687 0.4100000000 0.5475120320 0.5237633154 0.5712607486 0.4100000000 0.5376848846 0.5164939107 0.5588758586 
0.4600000000 0.4966976238 0.4716807462 0.5217145015 0.4600000000 0.4815024286 0.4621890321 0.5008158251 0.4600000000 0.4922582697 0.4697643659 0.5147521735 0.4600000000 0.4814420955 0.4621134650 0.5007707260 
0.5100000000 0.4484076015 0.4239336847 0.4728815183 0.5100000000 0.4317846166 0.4141810934 0.4493881399 0.5100000000 0.4436034307 0.4220722658 0.4651345955 0.5100000000 0.4317136585 0.4140937678 0.4493335492 
0.5600000000 0.4057399707 0.3816403993 0.4298395421 0.5600000000 0.3876509824 0.3716059350 0.4036960299 0.5600000000 0.4007794405 0.3798846155 0.4216742655 0.5600000000 0.3875410143 0.3714768162 0.4036052124 
0.6100000000 0.3679968728 0.3440564539 0.3919372917 0.6100000000 0.3483943471 0.3337799170 0.3630087771 0.6100000000 0.3629938658 0.3423697393 0.3836179923 0.6100000000 0.3482847376 0.3336536274 0.3629158479 
0.6600000000 0.3346189382 0.3104954861 0.3587423904 0.6600000000 0.3134036471 0.3001025756 0.3267047186 0.6600000000 0.3294106738 0.3087534291 0.3500679185 0.6600000000 0.3132357411 0.2999138292 0.3265576530 
0.7100000000 0.3052312136 0.2807135385 0.3297488886 0.7100000000 0.2821155937 0.2700136087 0.2942175786 0.7100000000 0.2996418591 0.2788543541 0.3204293640 0.7100000000 0.2819083613 0.2697864219 0.2940303007 
0.7600000000 0.2798204021 0.2544073447 0.3052334595 0.7600000000 0.2541793253 0.2431779277 0.2651807228 0.7600000000 0.2732304853 0.2523493764 0.2941115942 0.7600000000 0.2539392172 0.2429190791 0.2649593553 
0.8100000000 0.2576559181 0.2309837445 0.2843280917 0.8100000000 0.2291961482 0.2192054729 0.2391868235 0.8100000000 0.2496312498 0.2286911464 0.2705713532 0.8100000000 0.2288996227 0.2188883672 0.2389108782 
0.8600000000 0.2376813767 0.2099318323 0.2654309211 0.8600000000 0.2067850415 0.1977178608 0.2158522223 0.8600000000 0.2284188763 0.2074138144 0.2494239382 0.8600000000 0.2064032465 0.1973132141 0.2154932789 
0.9100000000 0.2195023333 0.1909197054 0.2480849612 0.9100000000 0.1866020664 0.1783808271 0.1948233056 0.9100000000 0.2093730425 0.1881835781 0.2305625068 0.9100000000 0.1861991102 0.1779546005 0.1944436198 
0.9600000000 0.2031328260 0.1738139394 0.2324517127 0.9600000000 0.1685245904 0.1610766624 0.1759725183 0.9600000000 0.1922626809 0.1708477376 0.2136776241 0.9600000000 0.1680822742 0.1606091270 0.1755554214 
1.0100000000 0.1886049868 0.1585455898 0.2186643838 1.0100000000 0.1522809577 0.1455437795 0.1590181360 1.0100000000 0.1768454185 0.1553158321 0.1983750048 1.0100000000 0.1518206148 0.1450549159 0.1585863138 
1.0600000000 0.1758086092 0.1449744079 0.2066428104 1.0600000000 0.1377027724 0.1316139934 0.1437915513 1.0600000000 0.1631070784 0.1414635675 0.1847505894 1.0600000000 0.1371783858 0.1310554368 0.1433013348 
1.1100000000 0.1646371501 0.1329352977 0.1963390024 1.1100000000 0.1246317166 0.1191290250 0.1301344081 1.1100000000 0.1508867042 0.1291208839 0.1726525246 1.1100000000 0.1239866524 0.1184447730 0.1295285318 
1.1600000000 0.1549456462 0.1222378472 0.1876534453 1.1600000000 0.1128573971 0.1078880412 0.1178267531 1.1600000000 0.1399812182 0.1180889660 0.1618734704 1.1600000000 0.1120794788 0.1070662091 0.1170927484 
1.2100000000 0.1467099429 0.1127273052 0.1806925806 1.2100000000 0.1022727028 0.0977912165 0.1067541891 1.2100000000 0.1302239667 0.1081996543 0.1522482791 1.2100000000 0.1013460096 0.0968108655 0.1058811537 
1.2600000000 0.1398623976 0.1042701867 0.1754546085 1.2600000000 0.0927554749 0.0887179307 0.0967930191 1.2600000000 0.1214746999 0.0993121453 0.1436372546 1.2600000000 0.0916349999 0.0875311221 0.0957388777 
1.3100000000 0.1340446549 0.0967439402 0.1713453695 1.3100000000 0.0842313054 0.0805939116 0.0878686992 1.3100000000 0.1136112716 0.0913068627 0.1359156806 1.3100000000 0.0829527628 0.0792399048 0.0866656208 
1.3600000000 0.1295049303 0.0900532306 0.1689566299 1.3600000000 0.0766419978 0.0733639822 0.0799200135 1.3600000000 0.1065356020 0.0840873397 0.1289838643 1.3600000000 0.0751612668 0.0718038783 0.0785186554 
1.4100000000 0.1266177511 0.0841294582 0.1691060440 1.4100000000 0.0697892919 0.0668381095 0.0727404743 1.4100000000 0.1001807797 0.0775852403 0.1227763191 1.4100000000 0.0681181465 0.0650890811 0.0711472119 
1.4600000000 0.1246170933 0.0789348145 0.1702993721 1.4600000000 0.0636793152 0.0610204316 0.0663381989 1.4600000000 0.0945198251 0.0717706350 0.1172690152 1.4600000000 0.0617672802 0.0590362350 0.0644983255 
1.5100000000 0.1234958806 0.0744252751 0.1725664861 1.5100000000 0.0582163347 0.0558231233 0.0606095461 1.5100000000 0.0895166450 0.0666063114 0.1124269786 1.5100000000 0.0560813289 0.0536202601 0.0585423976 
1.5600000000 0.1235551860 0.0704820033 0.1766283686 1.5600000000 0.0533216392 0.0511671934 0.0554760850 1.5600000000 0.0850644642 0.0619899276 0.1081390008 1.5600000000 0.0509764776 0.0487603998 0.0531925553 
1.6100000000 0.1240689092 0.0670047451 0.1811330733 1.6100000000 0.0490056738 0.0470639339 0.0509474138 1.6100000000 0.0810619494 0.0578296379 0.1042942609 1.6100000000 0.0463657736 0.0443688432 0.0483627040 
1.6600000000 0.1253904537 0.0639537716 0.1868271357 1.6600000000 0.0452499192 0.0434902306 0.0470096078 1.6600000000 0.0774662545 0.0540887244 0.1008437846 1.6600000000 0.0422547474 0.0404582893 0.0440512055 
1.7100000000 0.1273321453 0.0613131135 0.1933511771 1.7100000000 0.0419932470 0.0403891733 0.0435973207 1.7100000000 0.0743103488 0.0508011829 0.0978195147 1.7100000000 0.0385522306 0.0369419498 0.0401625114 
1.7600000000 0.1298879753 0.0590627475 0.2007132031 1.7600000000 0.0391600720 0.0376883062 0.0406318379 1.7600000000 0.0715742212 0.0479436160 0.0952048265 1.7600000000 0.0352603984 0.0338181691 0.0367026277 
1.8100000000 0.1333174947 0.0572357498 0.2093992395 1.8100000000 0.0366856785 0.0353229359 0.0380484210 1.8100000000 0.0691730708 0.0454271131 0.0929190286 1.8100000000 0.0323474015 0.0310583201 0.0336364828 
1.8600000000 0.1366178884 0.0558316062 0.2174041707 1.8600000000 0.0345703354 0.0332931430 0.0358475279 1.8600000000 0.0670595846 0.0432025866 0.0909165826 1.8600000000 0.0297830284 0.0286306330 0.0309354238 
1.9100000000 0.1404318692 0.0547178587 0.2261458797 1.9100000000 0.0327755955 0.0315660346 0.0339851563 1.9100000000 0.0652007835 0.0412353929 0.0891661742 1.9100000000 0.0275075679 0.0264763857 0.0285387502 
1.9600000000 0.1451549433 0.0538377791 0.2364721075 1.9600000000 0.0312893535 0.0301273408 0.0324513663 1.9600000000 0.0635715241 0.0394986300 0.0876444182 1.9600000000 0.0255065373 0.0245809315 0.0264321431 
2.0200000000 0.1499472962 0.0530512936 0.2468432988 2.0200000000 0.0298685959 0.0287411053 0.0309960865 2.0200000000 0.0618870548 0.0376857403 0.0860883694 2.0200000000 0.0234004752 0.0225844850 0.0242164654 
2.0700000000 0.1550711292 0.0525982872 0.2575439713 2.0700000000 0.0289704200 0.0278561700 0.0300846700 2.0700000000 0.0606803154 0.0363752928 0.0849853379 2.0700000000 0.0218843099 0.0211483537 0.0226202662 
2.1200000000 0.1597024918 0.0523003371 0.2671046465 2.1200000000 0.0282473720 0.0271380580 0.0293566859 2.1200000000 0.0596266135 0.0352251898 0.0840280373 2.1200000000 0.0205639960 0.0198991413 0.0212288506 
2.1700000000 0.1648318214 0.0521401576 0.2775234852 2.1700000000 0.0276896546 0.0265770588 0.0288022504 2.1700000000 0.0587054452 0.0342173370 0.0831935535 2.1700000000 0.0194163261 0.0188086219 0.0200240303 
2.2200000000 0.1699329583 0.0521011215 0.2877647951 2.2200000000 0.0272993374 0.0261770352 0.0284216396 2.2200000000 0.0579011987 0.0333362379 0.0824661595 2.2200000000 0.0184327019 0.0178698610 0.0189955427 
2.2700000000 0.1752386556 0.0521717435 0.2983055677 2.2700000000 0.0270497304 0.0259136715 0.0281857893 2.2700000000 0.0572017499 0.0325688329 0.0818346670 2.2700000000 0.0175819782 0.0170558261 0.0181081304 
2.3200000000 0.1805882007 0.0523418016 0.3088345999 2.3200000000 0.0269100673 0.0257558745 0.0280642600 2.3200000000 0.0565971117 0.0319040083 0.0812902151 2.3200000000 0.0168378433 0.0163413473 0.0173343394 
2.3700000000 0.1860622752 0.0526028030 0.3195217475 2.3700000000 0.0268631221 0.0256878829 0.0280383613 2.3700000000 0.0560786206 0.0313320293 0.0808252120 2.3700000000 0.0162292943 0.0157532551 0.0167053335 
2.4200000000 0.1917216531 0.0529466622 0.3304966440 2.4200000000 0.0269217350 0.0257231947 0.0281202753 2.4200000000 0.0556384110 0.0308440650 0.0804327570 2.4200000000 0.0156945947 0.0152319381 0.0161572514 
2.4700000000 0.1972389268 0.0533637584 0.3411140953 2.4700000000 0.0270509074 0.0258269637 0.0282748510 2.4700000000 0.0552691215 0.0304319195 0.0801063236 2.4700000000 0.0152278437 0.0147746859 0.0156810016 
2.5200000000 0.2030108375 0.0538426388 0.3521790361 2.5200000000 0.0272325871 0.0259824956 0.0284826787 2.5200000000 0.0549638612 0.0300880084 0.0798397141 2.5200000000 0.0148554848 0.0144064144 0.0153045553 
2.5700000000 0.2088457035 0.0543661706 0.3633252363 2.5700000000 0.0274643476 0.0261869241 0.0287417710 2.5700000000 0.0547163587 0.0298055020 0.0796272154 2.5700000000 0.0145504997 0.0141016263 0.0149993731 
2.6200000000 0.2143830899 0.0549152422 0.3738509376 2.6200000000 0.0277419676 0.0264375661 0.0290463691 2.6200000000 0.0545211438 0.0295784887 0.0794637989 2.6200000000 0.0142836708 0.0138323801 0.0147349616 
2.6700000000 0.2205745600 0.0554777373 0.3856713827 2.6700000000 0.0280529993 0.0267220430 0.0293839555 2.6700000000 0.0543736570 0.0294020598 0.0793452541 2.6700000000 0.0140639282 0.0136075976 0.0145202589 
2.7200000000 0.2259689543 0.0560457955 0.3958921131 2.7200000000 0.0283867813 0.0270301946 0.0297433679 2.7200000000 0.0542702215 0.0292722564 0.0792681866 2.7200000000 0.0138813905 0.0134196122 0.0143431689 
2.7700000000 0.2321161820 0.0566204070 0.4076119569 2.7700000000 0.0287434206 0.0273625513 0.0301242898 2.7700000000 0.0542077730 0.0291857726 0.0792297735 2.7700000000 0.0137224538 0.0132566486 0.0141882590 
2.8200000000 0.2378439320 0.0572001446 0.4184877194 2.8200000000 0.0291040864 0.0277001974 0.0305079754 2.8200000000 0.0541832688 0.0291393392 0.0792271985 2.8200000000 0.0135868821 0.0131179157 0.0140558485 
2.8700000000 0.2435015209 0.0577855500 0.4292174919 2.8700000000 0.0294635945 0.0280383809 0.0308888082 2.8700000000 0.0541930386 0.0291290556 0.0792570217 2.8700000000 0.0134655532 0.0129916894 0.0139394170 
2.9200000000 0.2497888082 0.0583771460 0.4412004704 2.9200000000 0.0298282257 0.0283819287 0.0312745227 2.9200000000 0.0542324401 0.0291500462 0.0793148340 2.9200000000 0.0133482504 0.0128697144 0.0138267864 
2.9700000000 0.2550539735 0.0589724019 0.4511355451 2.9700000000 0.0301861694 0.0287228583 0.0316494806 2.9700000000 0.0542956690 0.0291962894 0.0793950486 2.9700000000 0.0132444506 0.0127614857 0.0137274154 
3.0200000000 0.2615359624 0.0595730491 0.4634988756 3.0200000000 0.0305303075 0.0290503525 0.0320102625 3.0200000000 0.0543757506 0.0292606339 0.0794908672 3.0200000000 0.0131600477 0.0126729234 0.0136471719 
3.0700000000 0.2669493874 0.0601755337 0.4737232411 3.0700000000 0.0308841012 0.0293884895 0.0323797128 3.0700000000 0.0544653724 0.0293356489 0.0795950959 3.0700000000 0.0130903247 0.0125993417 0.0135813077 
3.1200000000 0.2729959659 0.0607804506 0.4852114813 3.1200000000 0.0312532592 0.0297420258 0.0327644926 3.1200000000 0.0545585042 0.0294152321 0.0797017762 3.1200000000 0.0130405321 0.0125459152 0.0135351489 
3.1700000000 0.2790148971 0.0613856114 0.4966441829 3.1700000000 0.0316273583 0.0301012114 0.0331535051 3.1700000000 0.0546514890 0.0294956687 0.0798073092 3.1700000000 0.0130041136 0.0125055625 0.0135026647 
3.2200000000 0.2844351827 0.0619888149 0.5068815505 3.2200000000 0.0320047762 0.0304653608 0.0335441917 3.2200000000 0.0547427923 0.0295753559 0.0799102287 3.2200000000 0.0129800032 0.0124777348 0.0134822716 
3.2700000000 0.2909751294 0.0625899537 0.5193603051 3.2700000000 0.0323784639 0.0308275357 0.0339293920 3.2700000000 0.0548320418 0.0296538393 0.0800102444 3.2700000000 0.0129579988 0.0124522823 0.0134637154 
3.3200000000 0.2961767473 0.0631850484 0.5291684462 3.3200000000 0.0327413145 0.0311775639 0.0343050651 3.3200000000 0.0549192361 0.0297310309 0.0801074413 3.3200000000 0.0129387150 0.0124295569 0.0134478731 
3.3700000000 0.3026115065 0.0637749187 0.5414480944 3.3700000000 0.0331095718 0.0315324920 0.0346866515 3.3700000000 0.0550043798 0.0298068532 0.0802019064 3.3700000000 0.0129135067 0.0124004475 0.0134265658 
3.4200000000 0.3081795459 0.0643564479 0.5520026438 3.4200000000 0.0334721158 0.0318808620 0.0350633696 3.4200000000 0.0550874041 0.0298811642 0.0802936441 3.4200000000 0.0128901022 0.0123731427 0.0134070617 
3.4700000000 0.3139724800 0.0649296423 0.5630153176 3.4700000000 0.0338272764 0.0322224497 0.0354321031 3.4700000000 0.0551681946 0.0299537872 0.0803826020 3.4700000000 0.0128679587 0.0123472472 0.0133886701 
3.5200000000 0.3202051705 0.0654940249 0.5749163161 3.5200000000 0.0341786175 0.0325608348 0.0357964001 3.5200000000 0.0552466319 0.0300245507 0.0804687132 3.5200000000 0.0128517683 0.0123270944 0.0133764421 
3.5700000000 0.3254367827 0.0660481281 0.5848254374 3.5700000000 0.0345301452 0.0328991600 0.0361611303 3.5700000000 0.0553226191 0.0300933138 0.0805519245 3.5700000000 0.0128378220 0.0123093031 0.0133663409 
3.6200000000 0.3320076888 0.0665936929 0.5974216847 3.6200000000 0.0348610686 0.0332157823 0.0365063549 3.6200000000 0.0553960929 0.0301599764 0.0806322094 3.6200000000 0.0128284468 0.0122961264 0.0133607671 
3.6700000000 0.3372103717 0.0671288001 0.6072919433 3.6700000000 0.0351892890 0.0335288712 0.0368497068 3.6700000000 0.0554670254 0.0302244790 0.0807095718 3.6700000000 0.0128297021 0.0122942265 0.0133651778 
3.7200000000 0.3434454890 0.0676555055 0.6192354724 3.7200000000 0.0355181074 0.0338425399 0.0371936749 3.7200000000 0.0555354213 0.0302867987 0.0807840438 3.7200000000 0.0128306357 0.0122927983 0.0133684732 
3.7700000000 0.3491604107 0.0681730554 0.6301477660 3.7700000000 0.0358387065 0.0341489742 0.0375284389 3.7700000000 0.0556013123 0.0303469431 0.0808556815 3.7700000000 0.0128309952 0.0122907399 0.0133712504 
3.8200000000 0.3547044257 0.0686821342 0.6407267172 3.8200000000 0.0361406154 0.0344373024 0.0378439283 3.8200000000 0.0556647518 0.0304049435 0.0809245601 3.8200000000 0.0128307340 0.0122882189 0.0133732491 
3.8700000000 0.3610564300 0.0691838201 0.6529290400 3.8700000000 0.0364360790 0.0347194038 0.0381527542 3.8700000000 0.0557258096 0.0304608499 0.0809907692 3.8700000000 0.0128278169 0.0122828399 0.0133727939 
3.9200000000 0.3661725732 0.0696771970 0.6626679493 3.9200000000 0.0367155052 0.0349856594 0.0384453509 3.9200000000 0.0557845675 0.0305147258 0.0810544092 3.9200000000 0.0128099799 0.0122624218 0.0133575379 
3.9700000000 0.3726829021 0.0701643333 0.6752014710 3.9700000000 0.0369880715 0.0352450917 0.0387310513 3.9700000000 0.0558411162 0.0305666445 0.0811155878 3.9700000000 0.0127871003 0.0122365540 0.0133376465 
4.0300000000 0.3789675601 0.0707390475 0.6871960728 4.0300000000 0.0373221268 0.0355629181 0.0390813354 4.0300000000 0.0559061945 0.0306264770 0.0811859120 4.0300000000 0.0127645559 0.0122106695 0.0133184423 
4.0800000000 0.3853215298 0.0712115888 0.6994314708 4.0800000000 0.0375850942 0.0358134805 0.0393567078 4.0800000000 0.0559582277 0.0306743791 0.0812420762 4.0800000000 0.0127444832 0.0121881425 0.0133008240 
4.1300000000 0.3908030316 0.0716775111 0.7099285521 4.1300000000 0.0378369844 0.0360536381 0.0396203308 4.1300000000 0.0560083716 0.0307205951 0.0812961481 4.1300000000 0.0127304428 0.0121714303 0.0132894553 
4.1800000000 0.3965174632 0.0721377257 0.7208972008 4.1800000000 0.0380862405 0.0362908933 0.0398815878 4.1800000000 0.0560567301 0.0307652148 0.0813482454 4.1800000000 0.0127133029 0.0121512343 0.0132753716 
4.2300000000 0.4026625106 0.0725925748 0.7327324463 4.2300000000 0.0383213434 0.0365145515 0.0401281353 4.2300000000 0.0561034073 0.0308083289 0.0813984856 4.2300000000 0.0127007924 0.0121362017 0.0132653832 
4.2800000000 0.4078248795 0.0730415300 0.7426082290 4.2800000000 0.0385485760 0.0367299699 0.0403671822 4.2800000000 0.0561485066 0.0308500279 0.0814469852 4.2800000000 0.0126845877 0.0121175287 0.0132516467 
4.3300000000 0.4143282459 0.0734860340 0.7551704577 4.3300000000 0.0387763911 0.0369456336 0.0406071486 4.3300000000 0.0561921305 0.0308904019 0.0814938591 4.3300000000 0.0126677488 0.0120984211 0.0132370765 
4.3800000000 0.4194415307 0.0739248699 0.7649581914 4.3800000000 0.0389982057 0.0371565681 0.0408398432 4.3800000000 0.0562343801 0.0309295397 0.0815392205 4.3800000000 0.0126486979 0.0120778182 0.0132195777 
4.4300000000 0.4256627380 0.0743594885 0.7769659875 4.4300000000 0.0392216334 0.0373689559 0.0410743109 4.4300000000 0.0562753543 0.0309675286 0.0815831800 4.4300000000 0.0126308165 0.0120587563 0.0132028767 
4.4800000000 0.4312521963 0.0747891861 0.7877152065 4.4800000000 0.0394434592 0.0375802205 0.0413066979 4.4800000000 0.0563151492 0.0310044533 0.0816258450 4.4800000000 0.0126092360 0.0120361991 0.0131822729 
4.5300000000 0.4368108578 0.0752144110 0.7984073047 4.5300000000 0.0396543084 0.0377811399 0.0415274768 4.5300000000 0.0563538570 0.0310403956 0.0816673185 4.5300000000 0.0125829435 0.0120088161 0.0131570709 
4.5800000000 0.4430461401 0.0756356169 0.8104566633 4.5800000000 0.0398550566 0.0379723855 0.0417377278 4.5800000000 0.0563915653 0.0310754325 0.0817076981 4.5800000000 0.0125517157 0.0119773905 0.0131260408 
4.6300000000 0.4481371373 0.0760520879 0.8202221867 4.6300000000 0.0400536567 0.0381616026 0.0419457108 4.6300000000 0.0564283546 0.0311096353 0.0817470740 4.6300000000 0.0125170892 0.0119431562 0.0130910221 
4.6800000000 0.4546181650 0.0764650635 0.8327712666 4.6800000000 0.0402550978 0.0383531747 0.0421570209 4.6800000000 0.0564642973 0.0311430676 0.0817855270 4.6800000000 0.0124850764 0.0119115057 0.0130586470 
4.7300000000 0.4597644059 0.0768734320 0.8426553798 4.7300000000 0.0404478690 0.0385362013 0.0423595368 4.7300000000 0.0564994545 0.0311757830 0.0818231259 4.7300000000 0.0124559645 0.0118827606 0.0130291684 
4.7800000000 0.4658677358 0.0772782639 0.8544572078 4.7800000000 0.0406368934 0.0387152100 0.0425585767 4.7800000000 0.0565338739 0.0312078230 0.0818599248 4.7800000000 0.0124264226 0.0118534269 0.0129994183 
4.8300000000 0.4715498953 0.0776790382 0.8654207524 4.8300000000 0.0408192649 0.0388880271 0.0427505027 4.8300000000 0.0565675873 0.0312392145 0.0818959601 4.8300000000 0.0123942292 0.0118226396 0.0129658189 
4.8800000000 0.4769923214 0.0780758958 0.8759087470 4.8800000000 0.0409919546 0.0390509937 0.0429329155 4.8800000000 0.0566006082 0.0312699680 0.0819312484 4.8800000000 0.0123640129 0.0117939366 0.0129340893 
4.9300000000 0.4832864847 0.0784693164 0.8881036530 4.9300000000 0.0411628377 0.0392121660 0.0431135094 4.9300000000 0.0566329306 0.0313000763 0.0819657850 4.9300000000 0.0123363962 0.0117677571 0.0129050353 
4.9800000000 0.4883347290 0.0788585116 0.8978109465 4.9800000000 0.0413325612 0.0393725717 0.0432925507 4.9800000000 0.0566645294 0.0313295149 0.0819995440 4.9800000000 0.0123113538 0.0117440873 0.0128786204 
5.0300000000 0.4947811378 0.0792445279 0.9103177477 5.0300000000 0.0414964250 0.0395279379 0.0434649121 5.0300000000 0.0566953621 0.0313582438 0.0820324804 5.0300000000 0.0122867568 0.0117208348 0.0128526789 
5.0800000000 0.4999625638 0.0796263651 0.9202987624 5.0800000000 0.0416618947 0.0396855387 0.0436382508 5.0800000000 0.0567253725 0.0313862106 0.0820645344 5.0800000000 0.0122603106 0.0116955759 0.0128250453 
5.1300000000 0.5059662481 0.0800048033 0.9319276929 5.1300000000 0.0418256521 0.0398410605 0.0438102437 5.1300000000 0.0567544964 0.0314133560 0.0820956368 5.1300000000 0.0122358717 0.0116722526 0.0127994908 
5.1800000000 0.5117189257 0.0803794319 0.9430584195 5.1800000000 0.0419869494 0.0399940707 0.0439798281 5.1800000000 0.0567826674 0.0314396189 0.0821257159 5.1800000000 0.0122114753 0.0116488846 0.0127740660 
5.2300000000 0.5170742206 0.0807501813 0.9533982599 5.2300000000 0.0421436494 0.0401422124 0.0441450863 5.2300000000 0.0568098235 0.0314649426 0.0821547045 5.2300000000 0.0121847443 0.0116227363 0.0127467523 
5.2800000000 0.5234013082 0.0811174936 0.9656851229 5.2800000000 0.0423004769 0.0402900849 0.0443108688 5.2800000000 0.0568359125 0.0314892792 0.0821825458 5.2800000000 0.0121593362 0.0115978146 0.0127208578 
5.3300000000 0.5284211527 0.0814805536 0.9753617517 5.3300000000 0.0424528858 0.0404331860 0.0444725855 5.3300000000 0.0568608954 0.0315125936 0.0822091972 5.3300000000 0.0121363186 0.0115753744 0.0126972628 
5.3800000000 0.5348276318 0.0818402355 0.9878150281 5.3800000000 0.0425904624 0.0405615759 0.0446193490 5.3800000000 0.0568847489 0.0315348646 0.0822346333 5.3800000000 0.0121155833 0.0115552846 0.0126758820 
5.4300000000 0.5400362750 0.0821956563 0.9978768937 5.4300000000 0.0427256306 0.0406874990 0.0447637621 5.4300000000 0.0569074655 0.0315560857 0.0822588452 5.4300000000 0.0120972519 0.0115376667 0.0126568371 
5.4800000000 0.5459572723 0.0825474274 1.0093671173 5.4800000000 0.0428558425 0.0408079646 0.0449037205 5.4800000000 0.0569290522 0.0315762639 0.0822818405 5.4800000000 0.0120764268 0.0115175216 0.0126353321 
5.5300000000 0.5517562469 0.0828952814 1.0206172124 5.5300000000 0.0429868159 0.0409293283 0.0450443034 5.5300000000 0.0569495289 0.0315954177 0.0823036401 5.5300000000 0.0120574490 0.0114992963 0.0126156017 
5.5800000000 0.5570443644 0.0832391257 1.0308496031 5.5800000000 0.0431160260 0.0410490229 0.0451830291 5.5800000000 0.0569689255 0.0316135747 0.0823242763 5.5800000000 0.0120387962 0.0114813012 0.0125962913 
5.6300000000 0.5633839462 0.0835794809 1.0431884114 5.6300000000 0.0432342798 0.0411580044 0.0453105551 5.6300000000 0.0569872796 0.0316307696 0.0823437897 5.6300000000 0.0120213693 0.0114644027 0.0125783358 
5.6800000000 0.5683811653 0.0839156931 1.0528466375 5.6800000000 0.0433440125 0.0412587618 0.0454292633 5.6800000000 0.0570046343 0.0316470421 0.0823622266 5.6800000000 0.0119997115 0.0114428112 0.0125566119 
5.7300000000 0.5747477632 0.0842486520 1.0652468743 5.7300000000 0.0434393174 0.0413463096 0.0455323253 5.7300000000 0.0570210359 0.0316624347 0.0823796371 5.7300000000 0.0119766760 0.0114194279 0.0125339240 
5.7800000000 0.5799727345 0.0845777296 1.0753677393 5.7800000000 0.0435304369 0.0414297469 0.0456311268 5.7800000000 0.0570365324 0.0316769915 0.0823960732 5.7800000000 0.0119527650 0.0113949569 0.0125105730 
5.8300000000 0.5858285649 0.0849035592 1.0867535706 5.8300000000 0.0436159095 0.0415076678 0.0457241513 5.8300000000 0.0570511720 0.0316907569 0.0824115872 5.8300000000 0.0119312792 0.0113729481 0.0124896102 
5.8800000000 0.5916545047 0.0852260891 1.0980829203 5.8800000000 0.0436979550 0.0415822887 0.0458136212 5.8800000000 0.0570650029 0.0317037748 0.0824262310 5.8800000000 0.0119101326 0.0113517838 0.0124684814 
5.9300000000 0.5968934162 0.0855453253 1.1082415071 5.9300000000 0.0437786227 0.0416561966 0.0459010487 5.9300000000 0.0570780714 0.0317160878 0.0824400550 5.9300000000 0.0118898609 0.0113318049 0.0124479170 
5.9800000000 0.6032350166 0.0858618973 1.1206081360 5.9800000000 0.0438550240 0.0417264810 0.0459835670 5.9800000000 0.0570904226 0.0317277373 0.0824531080 5.9800000000 0.0118709320 0.0113131026 0.0124287615 
6.0400000000 0.6093424467 0.0862377553 1.1324471380 6.0400000000 0.0439392429 0.0418025714 0.0460759144 6.0400000000 0.0571043575 0.0317408960 0.0824678191 6.0400000000 0.0118505429 0.0112929739 0.0124081118 
6.0900000000 0.6157537830 0.0865485541 1.1449590118 6.0900000000 0.0440122325 0.0418681423 0.0461563226 6.0900000000 0.0571152788 0.0317512213 0.0824793363 6.0900000000 0.0118353655 0.0112780371 0.0123926939 
6.1400000000 0.6207766881 0.0868567737 1.1546966024 6.1400000000 0.0440858226 0.0419338002 0.0462378451 6.1400000000 0.0571256126 0.0317610021 0.0824902232 6.1400000000 0.0118230828 0.0112659564 0.0123802092 
6.1900000000 0.6269419554 0.0871633783 1.1667205326 6.1900000000 0.0441564205 0.0419965990 0.0463162419 6.1900000000 0.0571353949 0.0317702713 0.0825005185 6.1900000000 0.0118133913 0.0112565514 0.0123702313 
6.2400000000 0.6324016230 0.0874682988 1.1773349472 6.2400000000 0.0442268034 0.0420589367 0.0463946702 6.2400000000 0.0571446594 0.0317790598 0.0825102591 6.2400000000 0.0118027525 0.0112462200 0.0123592850 
6.2900000000 0.6379481017 0.0877722295 1.1881239738 6.2900000000 0.0442940552 0.0421179670 0.0464701434 6.2900000000 0.0571534379 0.0317873967 0.0825194790 6.2900000000 0.0117893774 0.0112333442 0.0123454107 
6.3400000000 0.6440384774 0.0880759159 1.2000010389 6.3400000000 0.0443575877 0.0421731456 0.0465420298 6.3400000000 0.0571617599 0.0317953093 0.0825282106 6.3400000000 0.0117770985 0.0112217349 0.0123324621 
6.3900000000 0.6490970030 0.0883798230 1.2098141829 6.3900000000 0.0444224111 0.0422291681 0.0466156542 6.3900000000 0.0571696533 0.0318028230 0.0825364837 6.3900000000 0.0117670000 0.0112120831 0.0123219169 
6.4400000000 0.6555096928 0.0886856128 1.2223337727 6.4400000000 0.0444849465 0.0422832621 0.0466866309 6.4400000000 0.0571771441 0.0318099616 0.0825443265 6.4400000000 0.0117549267 0.0112005358 0.0123093177 
6.4900000000 0.6605447331 0.0889940942 1.2320953720 6.4900000000 0.0445502898 0.0423399027 0.0467606769 6.4900000000 0.0571842564 0.0318167476 0.0825517653 6.4900000000 0.0117351539 0.0111812651 0.0122890426 
6.5400000000 0.6667093470 0.0893075927 1.2441111013 6.5400000000 0.0446213775 0.0424015864 0.0468411685 6.5400000000 0.0571910131 0.0318232016 0.0825588246 6.5400000000 0.0117165011 0.0111629878 0.0122700144 
6.5900000000 0.6722025485 0.0896274617 1.2547776353 6.5900000000 0.0446897720 0.0424615698 0.0469179743 6.5900000000 0.0571974352 0.0318293432 0.0825655272 6.5900000000 0.0116994415 0.0111462418 0.0122526412 
6.6400000000 0.6777652388 0.0899546470 1.2655758305 6.6400000000 0.0447561006 0.0425202175 0.0469919838 6.6400000000 0.0572035426 0.0318351906 0.0825718945 6.6400000000 0.0116847479 0.0111319151 0.0122375807 
6.6900000000 0.6838981704 0.0902874012 1.2775089396 6.6900000000 0.0448227089 0.0425793348 0.0470660831 6.6900000000 0.0572093537 0.0318407609 0.0825779466 6.6900000000 0.0116713169 0.0111188508 0.0122237830 
6.7400000000 0.6889866190 0.0906202226 1.2873530155 6.7400000000 0.0448839561 0.0426334379 0.0471344744 6.7400000000 0.0572148859 0.0318460698 0.0825837020 6.7400000000 0.0116577690 0.0111057795 0.0122097585 
6.7900000000 0.6954252886 0.0909475922 1.2999029850 6.7900000000 0.0449391280 0.0426821388 0.0471961171 6.7900000000 0.0572201553 0.0318511325 0.0825891781 6.7900000000 0.0116434389 0.0110920916 0.0121947863 
6.8400000000 0.7004764811 0.0912654079 1.3096875543 6.8400000000 0.0449937647 0.0427303280 0.0472572014 6.8400000000 0.0572251770 0.0318559626 0.0825943914 6.8400000000 0.0116299344 0.0110791800 0.0121806888 
6.8900000000 0.7066368942 0.0915735878 1.3217002005 6.8900000000 0.0450483471 0.0427783416 0.0473183526 6.8900000000 0.0572299651 0.0318605734 0.0825993568 6.8900000000 0.0116158197 0.0110657391 0.0121659003 
6.9400000000 0.7121162266 0.0918725312 1.3323599220 6.9400000000 0.0450995098 0.0428230921 0.0473759274 6.9400000000 0.0572345328 0.0318649769 0.0826040888 6.9400000000 0.0116030249 0.0110535029 0.0121525469 
6.9900000000 0.7176462725 0.0921633012 1.3431292438 6.9900000000 0.0451458951 0.0428629626 0.0474288276 6.9900000000 0.0572388925 0.0318691845 0.0826086005 6.9900000000 0.0115913804 0.0110423276 0.0121404333 
7.0400000000 0.7237337619 0.0924466829 1.3550208409 7.0400000000 0.0451995648 0.0429090519 0.0474900777 7.0400000000 0.0572430558 0.0318732071 0.0826129044 7.0400000000 0.0115809543 0.0110323291 0.0121295794 
7.0900000000 0.7287711614 0.0927228530 1.3648194698 7.0900000000 0.0452594489 0.0429602673 0.0475586305 7.0900000000 0.0572470333 0.0318770545 0.0826170122 7.0900000000 0.0115717993 0.0110235973 0.0121200012 
7.1400000000 0.7351561031 0.0929926644 1.3773195418 7.1400000000 0.0453181878 0.0430099946 0.0476263810 7.1400000000 0.0572508354 0.0318807362 0.0826209346 7.1400000000 0.0115634819 0.0110156607 0.0121113030 
7.1900000000 0.7401556057 0.0932559633 1.3870552480 7.1900000000 0.0453641677 0.0430481775 0.0476801579 7.1900000000 0.0572544715 0.0318842610 0.0826246820 7.1900000000 0.0115517514 0.0110043181 0.0120991847 
7.2400000000 0.7462741875 0.0935135781 1.3990347970 7.2400000000 0.0454085213 0.0430845962 0.0477324464 7.2400000000 0.0572579504 0.0318876370 0.0826282638 7.2400000000 0.0115404709 0.0109933550 0.0120875867 
7.2900000000 0.7517037149 0.0937655239 1.4096419058 7.2900000000 0.0454525151 0.0431205449 0.0477844853 7.2900000000 0.0572612806 0.0318908722 0.0826316891 7.2900000000 0.0115305350 0.0109836722 0.0120773977 
7.3400000000 0.7572022061 0.0940122757 1.4203921365 7.3400000000 0.0454931426 0.0431532811 0.0478330041 7.3400000000 0.0572644699 0.0318939737 0.0826349661 7.3400000000 0.0115217464 0.0109750891 0.0120684036 
7.3900000000 0.7632435232 0.0942542273 1.4322328192 7.3900000000 0.0455337781 0.0431857162 0.0478818399 7.3900000000 0.0572675256 0.0318969484 0.0826381028 7.3900000000 0.0115135323 0.0109671527 0.0120599119 
7.4400000000 0.7682507027 0.0944913842 1.4420100212 7.4400000000 0.0455662995 0.0432115715 0.0479210275 7.4400000000 0.0572704546 0.0318998026 0.0826411066 7.4400000000 0.0115046865 0.0109586397 0.0120507333 
7.4900000000 0.7746014076 0.0947244170 1.4544783982 7.4900000000 0.0456010837 0.0432397189 0.0479624485 7.4900000000 0.0572732634 0.0319025426 0.0826439843 7.4900000000 0.0114960988 0.0109503612 0.0120418363 
7.5400000000 0.7795653269 0.0949530836 1.4641775703 7.5400000000 0.0456376344 0.0432697638 0.0480055049 7.5400000000 0.0572759582 0.0319051738 0.0826467426 7.5400000000 0.0114879715 0.0109425181 0.0120334249 
7.5900000000 0.7856658065 0.0951780198 1.4761535932 7.5900000000 0.0456695688 0.0432957013 0.0480434363 7.5900000000 0.0572785445 0.0319077017 0.0826493874 7.5900000000 0.0114767940 0.0109315311 0.0120220569 
7.6400000000 0.7910532004 0.0953990971 1.4867073037 7.6400000000 0.0456984373 0.0433187804 0.0480780943 7.6400000000 0.0572810279 0.0319101312 0.0826519246 7.6400000000 0.0114667603 0.0109216631 0.0120118575 
7.6900000000 0.7965421723 0.0956166181 1.4974677265 7.6900000000 0.0457277834 0.0433421427 0.0481134242 7.6900000000 0.0572834134 0.0319124672 0.0826543595 7.6900000000 0.0114576771 0.0109127292 0.0120026250 
7.7400000000 0.8025434870 0.0958307975 1.5092561766 7.7400000000 0.0457508853 0.0433605684 0.0481412022 7.7400000000 0.0572857057 0.0319147141 0.0826566973 7.7400000000 0.0114493961 0.0109045856 0.0119942067 
7.7900000000 0.8075360668 0.0960415271 1.5190306066 7.7900000000 0.0457670607 0.0433727688 0.0481613526 7.7900000000 0.0572879094 0.0319168761 0.0826589426 7.7900000000 0.0114418020 0.0108971189 0.0119864851 
7.8400000000 0.8138626084 0.0962493034 1.5314759134 7.8400000000 0.0457853363 0.0433868382 0.0481838344 7.8400000000 0.0572900287 0.0319189572 0.0826611002 7.8400000000 0.0114350884 0.0108905023 0.0119796745 
7.8900000000 0.8187986880 0.0964538119 1.5411435642 7.8900000000 0.0458063586 0.0434029486 0.0482097686 7.8900000000 0.0572920676 0.0319209611 0.0826631741 7.8900000000 0.0114267123 0.0108823281 0.0119710964 
7.9400000000 0.8248951620 0.0966555547 1.5531347693 7.9400000000 0.0458332450 0.0434241271 0.0482423630 7.9400000000 0.0572940299 0.0319228914 0.0826651684 7.9400000000 0.0114185987 0.0108744047 0.0119627927 
7.9900000000 0.8302421342 0.0968543352 1.5636299332 7.9900000000 0.0458547821 0.0434405988 0.0482689654 7.9900000000 0.0572959191 0.0319247514 0.0826670868 7.9900000000 0.0114112508 0.0108672095 0.0119552921 
8.0500000000 0.8370674982 0.0970893022 1.5770456941 8.0500000000 0.0458778640 0.0434578101 0.0482979180 8.0500000000 0.0572980945 0.0319268951 0.0826692939 8.0500000000 0.0114033203 0.0108594215 0.0119472190 
8.1000000000 0.8426524832 0.0972821656 1.5880228008 8.1000000000 0.0458972717 0.0434723492 0.0483221942 8.1000000000 0.0572998346 0.0319286115 0.0826710578 8.1000000000 0.0113973663 0.0108535580 0.0119411746 
8.1500000000 0.8479079162 0.0974724047 1.5983434276 8.1500000000 0.0459124408 0.0434832351 0.0483416464 8.1500000000 0.0573015118 0.0319302670 0.0826727565 8.1500000000 0.0113919441 0.0108482042 0.0119356841 
8.2000000000 0.8540578852 0.0976602698 1.6104555005 8.2000000000 0.0459316701 0.0434976520 0.0483656883 8.2000000000 0.0573031288 0.0319318645 0.0826743931 8.2000000000 0.0113847429 0.0108406808 0.0119288049 
8.2500000000 0.8589534362 0.0978455237 1.6200613487 8.2500000000 0.0459503387 0.0435116577 0.0483890196 8.2500000000 0.0573046884 0.0319334064 0.0826759704 8.2500000000 0.0113767671 0.0108324125 0.0119211218 
8.3000000000 0.8652431968 0.0980286074 1.6324577862 8.3000000000 0.0459706792 0.0435274144 0.0484139441 8.3000000000 0.0573061931 0.0319348952 0.0826774910 8.3000000000 0.0113680973 0.0108235747 0.0119126199 
8.3500000000 0.8702568728 0.0982092099 1.6423045358 8.3500000000 0.0459954256 0.0435471824 0.0484436687 8.3500000000 0.0573076452 0.0319363330 0.0826789574 8.3500000000 0.0113587130 0.0108142381 0.0119031880 
8.4000000000 0.8761467063 0.0983876890 1.6539057237 8.4000000000 0.0460196627 0.0435663249 0.0484730004 8.4000000000 0.0573090470 0.0319377219 0.0826803720 8.4000000000 0.0113470007 0.0108028012 0.0118912002 
8.4500000000 0.8816871326 0.0985639331 1.6648103320 8.4500000000 0.0460388349 0.0435802321 0.0484974377 8.4500000000 0.0573104006 0.0319390642 0.0826817370 8.4500000000 0.0113355672 0.0107915755 0.0118795588 
8.5000000000 0.8869554823 0.0987380083 1.6751729564 8.5000000000 0.0460617208 0.0435973644 0.0485260771 8.5000000000 0.0573117081 0.0319403616 0.0826830547 8.5000000000 0.0113254735 0.0107816697 0.0118692773 
8.5500000000 0.8930706624 0.0989101136 1.6872312112 8.5500000000 0.0460888621 0.0436181404 0.0485595838 8.5500000000 0.0573129715 0.0319416160 0.0826843270 8.5500000000 0.0113151961 0.0107715833 0.0118588090 
8.6000000000 0.8979600945 0.0990800268 1.6968401623 8.6000000000 0.0461154565 0.0436379616 0.0485929513 8.6000000000 0.0573141925 0.0319428292 0.0826855558 8.6000000000 0.0113029500 0.0107595315 0.0118463685 
8.6500000000 0.9042434157 0.0992481350 1.7092386964 8.6500000000 0.0461419778 0.0436575873 0.0486263684 8.6500000000 0.0573153729 0.0319440027 0.0826867430 8.6500000000 0.0112903911 0.0107471053 0.0118336770 
8.7000000000 0.9092261625 0.0994141374 1.7190381876 8.7000000000 0.0461651775 0.0436748992 0.0486554558 8.7000000000 0.0573165143 0.0319451383 0.0826878903 8.7000000000 0.0112791782 0.0107359552 0.0118224012 
8.7500000000 0.9151346972 0.0995783605 1.7306910338 8.7500000000 0.0461904989 0.0436941282 0.0486868697 8.7500000000 0.0573176183 0.0319462373 0.0826889993 8.7500000000 0.0112691280 0.0107259146 0.0118123414 
8.8000000000 0.9206284725 0.0997406770 1.7415162679 8.8000000000 0.0462181601 0.0437152947 0.0487210256 8.8000000000 0.0573186865 0.0319473013 0.0826900716 8.8000000000 0.0112623183 0.0107191363 0.0118055004 
8.8500000000 0.9259166086 0.0999011544 1.7519320629 8.8500000000 0.0462408239 0.0437319389 0.0487497089 8.8500000000 0.0573197202 0.0319483315 0.0826911088 8.8500000000 0.0112568511 0.0107137022 0.0117999999 
8.9000000000 0.9319949393 0.1000599519 1.7639299266 8.9000000000 0.0462636834 0.0437489105 0.0487784563 8.9000000000 0.0573207207 0.0319493294 0.0826921121 8.9000000000 0.0112520111 0.0107088828 0.0117951394 
8.9500000000 0.9368827050 0.1002168685 1.7735485415 8.9500000000 0.0462808005 0.0437598599 0.0488017411 8.9500000000 0.0573216895 0.0319502960 0.0826930830 8.9500000000 0.0112476947 0.0107045729 0.0117908165 
9.0000000000 0.9431605313 0.1003722486 1.7859488140 9.0000000000 0.0462979929 0.0437705369 0.0488254490 9.0000000000 0.0573226277 0.0319512326 0.0826940227 9.0000000000 0.0112438293 0.0107006988 0.0117869597 
9.0500000000 0.9481134209 0.1005258069 1.7957010348 9.0500000000 0.0463179888 0.0437839765 0.0488520010 9.0500000000 0.0573235364 0.0319521404 0.0826949325 9.0500000000 0.0112403633 0.0106972080 0.0117835185 
9.1000000000 0.9540451091 0.1006778477 1.8074123705 9.1000000000 0.0463398666 0.0437992958 0.0488804374 9.1000000000 0.0573244169 0.0319530203 0.0826958135 9.1000000000 0.0112353727 0.0106923723 0.0117783731 
9.1500000000 0.9594904312 0.1008282348 1.8181526275 9.1500000000 0.0463610970 0.0438142108 0.0489079832 9.1500000000 0.0573252702 0.0319538735 0.0826966668 9.1500000000 0.0112290855 0.0106863323 0.0117718387 
9.2000000000 0.9648041829 0.1009770433 1.8286313225 9.2000000000 0.0463802142 0.0438269394 0.0489334890 9.2000000000 0.0573260972 0.0319547009 0.0826974936 9.2000000000 0.0112231326 0.0106806210 0.0117656443 
9.2500000000 0.9708431989 0.1011244017 1.8405619962 9.2500000000 0.0463972239 0.0438379488 0.0489564989 9.2500000000 0.0573268991 0.0319555035 0.0826982947 9.2500000000 0.0112173840 0.0106751080 0.0117596599 
9.3000000000 0.9757335887 0.1012701344 1.8501970429 9.3000000000 0.0464120592 0.0438466701 0.0489774484 9.3000000000 0.0573276766 0.0319562821 0.0826990711 9.3000000000 0.0112119024 0.0106698519 0.0117539528 
9.3500000000 0.9820057043 0.1014145525 1.8625968561 9.3500000000 0.0464298865 0.0438579996 0.0490017734 9.3500000000 0.0573284307 0.0319570376 0.0826998239 9.3500000000 0.0112066967 0.0106648601 0.0117485332 
9.4000000000 0.9869302680 0.1015573907 1.8723031452 9.4000000000 0.0464404709 0.0438615912 0.0490193506 9.4000000000 0.0573291623 0.0319577708 0.0827005538 9.4000000000 0.0112017503 0.0106601157 0.0117433849 
9.4500000000 0.9928882555 0.1016989387 1.8840775724 9.4500000000 0.0464473937 0.0438614419 0.0490333455 9.4500000000 0.0573298721 0.0319584826 0.0827012616 9.4500000000 0.0111970483 0.0106556038 0.0117384927 
9.5000000000 0.9982838806 0.1018390579 1.8947287033 9.5000000000 0.0464523781 0.0438596377 0.0490451186 9.5000000000 0.0573305610 0.0319591736 0.0827019483 9.5000000000 0.0111925765 0.0106513106 0.0117338424 
9.5500000000 1.0036283929 0.1019778362 1.9052789495 9.5500000000 0.0464568695 0.0438576947 0.0490560442 9.5500000000 0.0573312296 0.0319598446 0.0827026146 9.5500000000 0.0111883222 0.0106472238 0.0117294206 
9.6000000000 1.0096255812 0.1021153788 1.9171357836 9.6000000000 0.0464597049 0.0438538631 0.0490655467 9.6000000000 0.0573318787 0.0319604963 0.0827032611 9.6000000000 0.0111842734 0.0106433319 0.0117252150 
9.6500000000 1.0145229882 0.1022515389 1.9267944375 9.6500000000 0.0464628132 0.0438501826 0.0490754437 9.6500000000 0.0573325090 0.0319611294 0.0827038887 9.6500000000 0.0111804191 0.0106396243 0.0117212139 
9.7000000000 1.0207884324 0.1023866016 1.9391902631 9.7000000000 0.0464663790 0.0438467221 0.0490860359 9.7000000000 0.0573331212 0.0319617444 0.0827044979 9.7000000000 0.0111767490 0.0106360916 0.0117174065 
9.7500000000 1.0256868563 0.1025203250 1.9488533877 9.7500000000 0.0464677429 0.0438413396 0.0490941461 9.7500000000 0.0573337157 0.0319623420 0.0827050894 9.7500000000 0.0111732537 0.0106327246 0.0117137827 
9.8000000000 1.0316733624 0.1026529892 1.9606937356 9.8000000000 0.0464690407 0.0438361817 0.0491018998 9.8000000000 0.0573342934 0.0319629229 0.0827056639 9.8000000000 0.0111699241 0.0106295152 0.0117103331 
9.8500000000 1.0370188219 0.1027844577 1.9712531860 9.8500000000 0.0464684932 0.0438293544 0.0491076320 9.8500000000 0.0573348547 0.0319634874 0.0827062219 9.8500000000 0.0111667521 0.0106264554 0.0117070489 
9.9000000000 1.0423988284 0.1029148329 1.9818828239 9.9000000000 0.0464693124 0.0438236968 0.0491149280 9.9000000000 0.0573354001 0.0319640363 0.0827067640 9.9000000000 0.0111637299 0.0106235380 0.0117039218 
9.9500000000 1.0483519257 0.1030442023 1.9936596491 9.9500000000 0.0464736944 0.0438211270 0.0491262618 9.9500000000 0.0573359303 0.0319645699 0.0827072907 9.9500000000 0.0111608501 0.0106207563 0.0117009440 
10.0000000000 1.0532610247 0.1031724480 2.0033496014 10.0000000000 0.0464767718 0.0438172917 0.0491362519 10.0000000000 0.0573364458 0.0319650889 0.0827078026 10.0000000000 0.0111581059 0.0106181037 0.0116981081 


==> fig/State.txt <==
t_set_ff x_set_ff_1 x_set_ff_2 x_set_ff_3 x_set_ff_4 x_bar_set_ff_1 x_bar_set_ff_2 x_bar_set_ff_3 x_bar_set_ff_4 t_set_ft x_set_ft_1 x_set_ft_2 x_set_ft_3 x_set_ft_4 x_bar_set_ft_1 x_bar_set_ft_2 x_bar_set_ft_3 x_bar_set_ft_4 t_set_tf x_set_tf_1 x_set_tf_2 x_set_tf_3 x_set_tf_4 x_bar_set_tf_1 x_bar_set_tf_2 x_bar_set_tf_3 x_bar_set_tf_4 t_set_tt x_set_tt_1 x_set_tt_2 x_set_tt_3 x_set_tt_4 x_bar_set_tt_1 x_bar_set_tt_2 x_bar_set_tt_3 x_bar_set_tt_4 t_set_equilibrium x_bar_star 
0.0000000000 -0.520309 0.153813 -0.062531 -0.712587 -0.520309 0.153813 -0.062531 -0.712587 0.0000000000 -0.520309 0.153813 -0.062531 -0.712587 -0.520309 0.153813 -0.062531 -0.712587 0.0000000000 -0.520309 0.153813 -0.062531 -0.712587 -0.520309 0.153813 -0.062531 -0.712587 0.0000000000 -0.520309 0.153813 -0.062531 -0.712587 -0.520309 0.153813 -0.062531 -0.712587 0.0000000000 -0.2854037527 
0.0600000000 -0.492104 0.102627 -0.088409 -0.663725 -0.492873 0.103053 -0.087354 -0.664441 0.0600000000 -0.491950 0.102215 -0.087999 -0.661959 -0.492873 0.103053 -0.087354 -0.664441 0.0600000000 -0.492123 0.102635 -0.088383 -0.663733 -0.492873 0.103053 -0.087354 -0.664441 0.0600000000 -0.491984 0.102231 -0.087978 -0.662021 -0.492873 0.103053 -0.087354 -0.664441 0.0600000000 -0.2854037527 
0.1100000000 -0.471459 0.064072 -0.107541 -0.626155 -0.472522 0.065313 -0.105965 -0.628441 0.1100000000 -0.470947 0.063622 -0.106927 -0.624252 -0.472522 0.065313 -0.105965 -0.628441 0.1100000000 -0.471520 0.064113 -0.107456 -0.626229 -0.472522 0.065313 -0.105965 -0.628441 0.1100000000 -0.471031 0.063690 -0.106877 -0.624463 -0.472522 0.065313 -0.105965 -0.628441 0.1100000000 -0.2854037527 
0.1600000000 -0.453485 0.028541 -0.124561 -0.592128 -0.454204 0.031276 -0.122866 -0.595822 0.1600000000 -0.452775 0.028647 -0.123721 -0.590364 -0.454204 0.031276 -0.122866 -0.595822 0.1600000000 -0.453582 0.028669 -0.124413 -0.592331 -0.454204 0.031276 -0.122866 -0.595822 0.1600000000 -0.452930 0.028811 -0.123638 -0.590781 -0.454204 0.031276 -0.122866 -0.595822 0.1600000000 -0.2854037527 
0.2100000000 -0.437652 -0.004137 -0.139936 -0.561929 -0.437709 0.000573 -0.138205 -0.566274 0.2100000000 -0.436364 -0.002703 -0.138904 -0.559630 -0.437709 0.000573 -0.138205 -0.566274 0.2100000000 -0.437760 -0.003847 -0.139732 -0.562293 -0.437709 0.000573 -0.138205 -0.566274 0.2100000000 -0.436572 -0.002428 -0.138814 -0.560284 -0.437709 0.000573 -0.138205 -0.566274 0.2100000000 -0.2854037527 
0.2600000000 -0.423479 -0.033817 -0.153968 -0.534969 -0.422849 -0.027130 -0.152122 -0.539515 0.2600000000 -0.421077 -0.031268 -0.152588 -0.531837 -0.422849 -0.027130 -0.152122 -0.539515 0.2600000000 -0.423564 -0.033295 -0.153711 -0.535487 -0.422849 -0.027130 -0.152122 -0.539515 0.2600000000 -0.421344 -0.030867 -0.152502 -0.532739 -0.422849 -0.027130 -0.152122 -0.539515 0.2600000000 -0.2854037527 
0.3100000000 -0.410787 -0.059512 -0.166744 -0.511101 -0.409459 -0.052129 -0.164743 -0.515284 0.3100000000 -0.407799 -0.056956 -0.164765 -0.507615 -0.409459 -0.052129 -0.164743 -0.515284 0.3100000000 -0.410815 -0.058734 -0.166432 -0.511737 -0.409459 -0.052129 -0.164743 -0.515284 0.3100000000 -0.408132 -0.056411 -0.164703 -0.508753 -0.409459 -0.052129 -0.164743 -0.515284 0.3100000000 -0.2854037527 
0.3600000000 -0.399543 -0.082119 -0.178334 -0.489770 -0.397390 -0.074692 -0.176186 -0.493348 0.3600000000 -0.396169 -0.079632 -0.175887 -0.486104 -0.397390 -0.074692 -0.176186 -0.493348 0.3600000000 -0.399482 -0.081071 -0.177960 -0.490491 -0.397390 -0.074692 -0.176186 -0.493348 0.3600000000 -0.396595 -0.078962 -0.176073 -0.487192 -0.397390 -0.074692 -0.176186 -0.493348 0.3600000000 -0.2854037527 
0.4100000000 -0.389668 -0.103210 -0.188848 -0.470296 -0.386508 -0.095059 -0.186557 -0.473491 0.4100000000 -0.385598 -0.099871 -0.186176 -0.466070 -0.386508 -0.095059 -0.186557 -0.473491 0.4100000000 -0.389482 -0.101860 -0.188405 -0.471055 -0.386508 -0.095059 -0.186557 -0.473491 0.4100000000 -0.386292 -0.099211 -0.186138 -0.467305 -0.386508 -0.095059 -0.186557 -0.473491 0.4100000000 -0.2854037527 
0.4600000000 -0.381005 -0.123226 -0.198412 -0.452919 -0.376694 -0.113448 -0.195954 -0.455520 0.4600000000 -0.375310 -0.118666 -0.194999 -0.449049 -0.376694 -0.113448 -0.195954 -0.455520 0.4600000000 -0.380650 -0.121578 -0.197892 -0.453660 -0.376694 -0.113448 -0.195954 -0.455520 0.4600000000 -0.376464 -0.117945 -0.195100 -0.450070 -0.376694 -0.113448 -0.195954 -0.455520 0.4600000000 -0.2854037527 
0.5100000000 -0.373344 -0.140700 -0.207110 -0.437658 -0.367841 -0.130050 -0.204467 -0.439257 0.5100000000 -0.366762 -0.134593 -0.202948 -0.433079 -0.367841 -0.130050 -0.204467 -0.439257 0.5100000000 -0.372774 -0.138918 -0.206505 -0.438338 -0.367841 -0.130050 -0.204467 -0.439257 0.5100000000 -0.367672 -0.133883 -0.203060 -0.434480 -0.367841 -0.130050 -0.204467 -0.439257 0.5100000000 -0.2854037527 
0.5600000000 -0.366402 -0.153848 -0.214912 -0.423988 -0.359854 -0.145043 -0.212177 -0.424541 0.5600000000 -0.358937 -0.148861 -0.210383 -0.418747 -0.359854 -0.145043 -0.212177 -0.424541 0.5600000000 -0.365580 -0.152171 -0.214227 -0.424570 -0.359854 -0.145043 -0.212177 -0.424541 0.5600000000 -0.359630 -0.148221 -0.210516 -0.420284 -0.359854 -0.145043 -0.212177 -0.424541 0.5600000000 -0.2854037527 
0.6100000000 -0.359878 -0.162774 -0.221744 -0.411504 -0.352647 -0.158583 -0.219158 -0.411227 0.6100000000 -0.352096 -0.161960 -0.217229 -0.405874 -0.352647 -0.158583 -0.219158 -0.411227 0.6100000000 -0.358785 -0.161360 -0.220997 -0.411944 -0.352647 -0.158583 -0.219158 -0.411227 0.6100000000 -0.352651 -0.160988 -0.217283 -0.407623 -0.352647 -0.158583 -0.219158 -0.411227 0.6100000000 -0.2854037527 
0.6600000000 -0.353551 -0.168696 -0.227593 -0.400156 -0.346142 -0.170812 -0.225479 -0.399182 0.6600000000 -0.345293 -0.173458 -0.223373 -0.395046 -0.346142 -0.170812 -0.225479 -0.399182 0.6600000000 -0.352191 -0.167655 -0.226813 -0.400417 -0.346142 -0.170812 -0.225479 -0.399182 0.6600000000 -0.346440 -0.172807 -0.223577 -0.396290 -0.346142 -0.170812 -0.225479 -0.399182 0.6600000000 -0.2854037527 
0.7100000000 -0.347305 -0.172681 -0.232526 -0.390021 -0.340270 -0.181858 -0.231200 -0.388286 0.7100000000 -0.338949 -0.183949 -0.228764 -0.384826 -0.340270 -0.181858 -0.231200 -0.388286 0.7100000000 -0.345714 -0.172124 -0.231751 -0.390081 -0.340270 -0.181858 -0.231200 -0.388286 0.7100000000 -0.340810 -0.183383 -0.228696 -0.385597 -0.340270 -0.181858 -0.231200 -0.388286 0.7100000000 -0.2854037527 
0.7600000000 -0.341109 -0.175406 -0.236648 -0.381051 -0.334970 -0.191836 -0.236379 -0.378431 0.7600000000 -0.333340 -0.192811 -0.234044 -0.375087 -0.334970 -0.191836 -0.236379 -0.378431 0.7600000000 -0.339357 -0.175452 -0.235930 -0.380899 -0.334970 -0.191836 -0.236379 -0.378431 0.7600000000 -0.335358 -0.192882 -0.233728 -0.376086 -0.334970 -0.191836 -0.236379 -0.378431 0.7600000000 -0.2854037527 
0.8100000000 -0.334987 -0.177272 -0.240070 -0.373049 -0.330183 -0.200850 -0.241065 -0.369517 0.8100000000 -0.328625 -0.200916 -0.238688 -0.366201 -0.330183 -0.200850 -0.241065 -0.369517 0.8100000000 -0.333170 -0.178040 -0.239469 -0.372676 -0.330183 -0.200850 -0.241065 -0.369517 0.8100000000 -0.329974 -0.201087 -0.238237 -0.367955 -0.330183 -0.200850 -0.241065 -0.369517 0.8100000000 -0.2854037527 
0.8600000000 -0.328985 -0.178525 -0.242888 -0.365762 -0.325861 -0.208993 -0.245306 -0.361455 0.8600000000 -0.324406 -0.208952 -0.242373 -0.358552 -0.325861 -0.208993 -0.245306 -0.361455 0.8600000000 -0.327221 -0.180126 -0.242468 -0.365159 -0.325861 -0.208993 -0.245306 -0.361455 0.8600000000 -0.324846 -0.209141 -0.242726 -0.360146 -0.325861 -0.208993 -0.245306 -0.361455 0.8600000000 -0.2854037527 
0.9100000000 -0.323159 -0.179319 -0.245173 -0.358960 -0.321958 -0.216351 -0.249142 -0.354164 0.9100000000 -0.320356 -0.216520 -0.245618 -0.351403 -0.321958 -0.216351 -0.249142 -0.354164 0.9100000000 -0.321568 -0.181855 -0.245006 -0.358132 -0.321958 -0.216351 -0.249142 -0.354164 0.9100000000 -0.320938 -0.216239 -0.246329 -0.352697 -0.321958 -0.216351 -0.249142 -0.354164 0.9100000000 -0.2854037527 
0.9600000000 -0.317553 -0.179761 -0.246985 -0.352471 -0.318433 -0.222998 -0.252613 -0.347570 0.9600000000 -0.316921 -0.222695 -0.248582 -0.344932 -0.318433 -0.222998 -0.252613 -0.347570 0.9600000000 -0.316251 -0.183320 -0.247143 -0.351440 -0.318433 -0.222998 -0.252613 -0.347570 0.9600000000 -0.317332 -0.222520 -0.250018 -0.346263 -0.318433 -0.222998 -0.252613 -0.347570 0.9600000000 -0.2854037527 
1.0100000000 -0.312195 -0.179927 -0.248365 -0.346185 -0.315249 -0.229005 -0.255753 -0.341608 1.0100000000 -0.314190 -0.228021 -0.251332 -0.338841 -0.315249 -0.229005 -0.255753 -0.341608 1.0100000000 -0.311286 -0.184581 -0.248926 -0.344999 -0.315249 -0.229005 -0.255753 -0.341608 1.0100000000 -0.314258 -0.227547 -0.253288 -0.340361 -0.315249 -0.229005 -0.255753 -0.341608 1.0100000000 -0.2854037527 
1.0600000000 -0.307092 -0.179874 -0.249350 -0.340053 -0.312373 -0.234432 -0.258593 -0.336217 1.0600000000 -0.311411 -0.233046 -0.254245 -0.333558 -0.312373 -0.234432 -0.258593 -0.336217 1.0600000000 -0.306667 -0.185679 -0.250392 -0.338789 -0.312373 -0.234432 -0.258593 -0.336217 1.0600000000 -0.311613 -0.232863 -0.256309 -0.335325 -0.312373 -0.234432 -0.258593 -0.336217 1.0600000000 -0.2854037527 
1.1100000000 -0.302237 -0.179648 -0.249969 -0.334068 -0.309775 -0.239336 -0.261162 -0.331342 1.1100000000 -0.308873 -0.237854 -0.256925 -0.328774 -0.309775 -0.239336 -0.261162 -0.331342 1.1100000000 -0.302377 -0.186642 -0.251574 -0.332829 -0.309775 -0.239336 -0.261162 -0.331342 1.1100000000 -0.309305 -0.237620 -0.259084 -0.330032 -0.309775 -0.239336 -0.261162 -0.331342 1.1100000000 -0.2854037527 
1.1600000000 -0.297611 -0.179283 -0.250252 -0.328259 -0.307428 -0.243768 -0.263486 -0.326934 1.1600000000 -0.305956 -0.241770 -0.258953 -0.324269 -0.307428 -0.243768 -0.263486 -0.326934 1.1600000000 -0.298391 -0.187491 -0.252503 -0.327162 -0.307428 -0.243768 -0.263486 -0.326934 1.1600000000 -0.306919 -0.241678 -0.261597 -0.325340 -0.307428 -0.243768 -0.263486 -0.326934 1.1600000000 -0.2854037527 
1.2100000000 -0.293191 -0.178810 -0.250228 -0.322663 -0.305307 -0.247773 -0.265587 -0.322948 1.2100000000 -0.303336 -0.245240 -0.260913 -0.320171 -0.305307 -0.247773 -0.265587 -0.322948 1.2100000000 -0.294683 -0.188239 -0.253208 -0.321831 -0.305307 -0.247773 -0.265587 -0.322948 1.2100000000 -0.304746 -0.245611 -0.263289 -0.321462 -0.305307 -0.247773 -0.265587 -0.322948 1.2100000000 -0.2854037527 
1.2600000000 -0.288953 -0.178252 -0.249926 -0.317314 -0.303391 -0.251392 -0.267487 -0.319345 1.2600000000 -0.300641 -0.248449 -0.262590 -0.316515 -0.303391 -0.251392 -0.267487 -0.319345 1.2600000000 -0.291228 -0.188897 -0.253720 -0.316865 -0.303391 -0.251392 -0.267487 -0.319345 1.2600000000 -0.302635 -0.249131 -0.264672 -0.317735 -0.303391 -0.251392 -0.267487 -0.319345 1.2600000000 -0.2854037527 
1.3100000000 -0.284874 -0.177630 -0.249375 -0.312230 -0.301659 -0.254663 -0.269205 -0.316087 1.3100000000 -0.298117 -0.251055 -0.263975 -0.313096 -0.301659 -0.254663 -0.269205 -0.316087 1.3100000000 -0.288003 -0.189471 -0.254063 -0.312271 -0.301659 -0.254663 -0.269205 -0.316087 1.3100000000 -0.300672 -0.252077 -0.265833 -0.314309 -0.301659 -0.254663 -0.269205 -0.316087 1.3100000000 -0.2854037527 
1.3600000000 -0.280935 -0.176959 -0.248606 -0.307413 -0.300095 -0.257619 -0.270759 -0.313141 1.3600000000 -0.295779 -0.253546 -0.265178 -0.309723 -0.300095 -0.257619 -0.270759 -0.313141 1.3600000000 -0.284989 -0.189967 -0.254264 -0.308040 -0.300095 -0.257619 -0.270759 -0.313141 1.3600000000 -0.298642 -0.254471 -0.266786 -0.311147 -0.300095 -0.257619 -0.270759 -0.313141 1.3600000000 -0.2854037527 
1.4100000000 -0.277122 -0.176253 -0.247645 -0.302850 -0.298681 -0.260291 -0.272164 -0.310478 1.4100000000 -0.293487 -0.255404 -0.266083 -0.306534 -0.298681 -0.260291 -0.272164 -0.310478 1.4100000000 -0.282169 -0.190391 -0.254345 -0.304152 -0.298681 -0.260291 -0.272164 -0.310478 1.4100000000 -0.296596 -0.256598 -0.267851 -0.308068 -0.298681 -0.260291 -0.272164 -0.310478 1.4100000000 -0.2854037527 
1.4600000000 -0.273422 -0.175524 -0.246520 -0.298519 -0.297404 -0.262705 -0.273434 -0.308071 1.4600000000 -0.291537 -0.256861 -0.266940 -0.303609 -0.297404 -0.262705 -0.273434 -0.308071 1.4600000000 -0.279529 -0.190747 -0.254324 -0.300580 -0.297404 -0.262705 -0.273434 -0.308071 1.4600000000 -0.294669 -0.258543 -0.268623 -0.305175 -0.297404 -0.262705 -0.273434 -0.308071 1.4600000000 -0.2854037527 
1.5100000000 -0.269829 -0.174781 -0.245255 -0.294397 -0.296250 -0.264888 -0.274583 -0.305894 1.5100000000 -0.290344 -0.257979 -0.267556 -0.300916 -0.296250 -0.264888 -0.274583 -0.305894 1.5100000000 -0.277054 -0.191039 -0.254219 -0.297295 -0.296250 -0.264888 -0.274583 -0.305894 1.5100000000 -0.293080 -0.260254 -0.269482 -0.302920 -0.296250 -0.264888 -0.274583 -0.305894 1.5100000000 -0.2854037527 
1.5600000000 -0.266339 -0.174032 -0.243873 -0.290459 -0.295207 -0.266860 -0.275622 -0.303927 1.5600000000 -0.289183 -0.259162 -0.267972 -0.298455 -0.295207 -0.266860 -0.275622 -0.303927 1.5600000000 -0.274735 -0.191270 -0.254043 -0.294268 -0.295207 -0.266860 -0.275622 -0.303927 1.5600000000 -0.291599 -0.261789 -0.270313 -0.300877 -0.295207 -0.266860 -0.275622 -0.303927 1.5600000000 -0.2854037527 
1.6100000000 -0.262950 -0.173282 -0.242394 -0.286684 -0.294264 -0.268643 -0.276561 -0.302148 1.6100000000 -0.288130 -0.260295 -0.268247 -0.296201 -0.294264 -0.268643 -0.276561 -0.302148 1.6100000000 -0.272560 -0.191445 -0.253809 -0.291476 -0.294264 -0.268643 -0.276561 -0.302148 1.6100000000 -0.290186 -0.263196 -0.270943 -0.299099 -0.294264 -0.268643 -0.276561 -0.302148 1.6100000000 -0.2854037527 
1.6600000000 -0.259664 -0.172539 -0.240839 -0.283053 -0.293412 -0.270254 -0.277409 -0.300540 1.6600000000 -0.287116 -0.261272 -0.268409 -0.294042 -0.293412 -0.270254 -0.277409 -0.300540 1.6600000000 -0.270520 -0.191565 -0.253526 -0.288894 -0.293412 -0.270254 -0.277409 -0.300540 1.6600000000 -0.288886 -0.264341 -0.271451 -0.297596 -0.293412 -0.270254 -0.277409 -0.300540 1.6600000000 -0.2854037527 
1.7100000000 -0.256484 -0.171804 -0.239225 -0.279554 -0.292642 -0.271710 -0.278177 -0.299086 1.7100000000 -0.286035 -0.262180 -0.268927 -0.292324 -0.292642 -0.271710 -0.278177 -0.299086 1.7100000000 -0.268608 -0.191636 -0.253203 -0.286504 -0.292642 -0.271710 -0.278177 -0.299086 1.7100000000 -0.287612 -0.266152 -0.271961 -0.296408 -0.292642 -0.271710 -0.278177 -0.299086 1.7100000000 -0.2854037527 
1.7600000000 -0.253415 -0.171083 -0.237567 -0.276178 -0.291946 -0.273026 -0.278871 -0.297772 1.7600000000 -0.284908 -0.262892 -0.269599 -0.290605 -0.291946 -0.273026 -0.278871 -0.297772 1.7600000000 -0.266815 -0.191660 -0.252848 -0.284288 -0.291946 -0.273026 -0.278871 -0.297772 1.7600000000 -0.286645 -0.267375 -0.272382 -0.295227 -0.291946 -0.273026 -0.278871 -0.297772 1.7600000000 -0.2854037527 
1.8100000000 -0.250461 -0.170379 -0.235882 -0.272918 -0.291317 -0.274216 -0.279498 -0.296584 1.8100000000 -0.284078 -0.263560 -0.270123 -0.288816 -0.291317 -0.274216 -0.279498 -0.296584 1.8100000000 -0.265136 -0.191642 -0.252466 -0.282231 -0.291317 -0.274216 -0.279498 -0.296584 1.8100000000 -0.285749 -0.268168 -0.272702 -0.294017 -0.291317 -0.274216 -0.279498 -0.296584 1.8100000000 -0.2854037527 
1.8600000000 -0.247626 -0.169693 -0.234181 -0.269771 -0.290748 -0.275291 -0.280065 -0.295510 1.8600000000 -0.283687 -0.264267 -0.270514 -0.286798 -0.290748 -0.275291 -0.280065 -0.295510 1.8600000000 -0.263562 -0.191585 -0.252064 -0.280322 -0.290748 -0.275291 -0.280065 -0.295510 1.8600000000 -0.285000 -0.268787 -0.272935 -0.292730 -0.290748 -0.275291 -0.280065 -0.295510 1.8600000000 -0.2854037527 
1.9100000000 -0.244914 -0.169027 -0.232478 -0.266736 -0.290235 -0.276263 -0.280578 -0.294540 1.9100000000 -0.283298 -0.264846 -0.270793 -0.285319 -0.290235 -0.276263 -0.280578 -0.294540 1.9100000000 -0.262089 -0.191492 -0.251647 -0.278547 -0.290235 -0.276263 -0.280578 -0.294540 1.9100000000 -0.284884 -0.269302 -0.273089 -0.291287 -0.290235 -0.276263 -0.280578 -0.294540 1.9100000000 -0.2854037527 
1.9600000000 -0.242327 -0.168384 -0.230781 -0.263811 -0.289770 -0.277141 -0.281041 -0.293662 1.9600000000 -0.282924 -0.265310 -0.270872 -0.284174 -0.289770 -0.277141 -0.281041 -0.293662 1.9600000000 -0.260711 -0.191369 -0.251217 -0.276898 -0.289770 -0.277141 -0.281041 -0.293662 1.9600000000 -0.284721 -0.269792 -0.273182 -0.290083 -0.289770 -0.277141 -0.281041 -0.293662 1.9600000000 -0.2854037527 
2.0200000000 -0.239385 -0.167642 -0.228766 -0.260444 -0.289272 -0.278085 -0.281539 -0.292720 2.0200000000 -0.282519 -0.265760 -0.270895 -0.283447 -0.289272 -0.278085 -0.281539 -0.292720 2.0200000000 -0.259174 -0.191185 -0.250691 -0.275070 -0.289272 -0.278085 -0.281539 -0.292720 2.0200000000 -0.284492 -0.270257 -0.273248 -0.288852 -0.289272 -0.278085 -0.281539 -0.292720 2.0200000000 -0.2854037527 
2.0700000000 -0.237069 -0.167050 -0.227113 -0.257756 -0.288900 -0.278788 -0.281910 -0.292017 2.0700000000 -0.282223 -0.266080 -0.270900 -0.282897 -0.288900 -0.278788 -0.281910 -0.292017 2.0700000000 -0.257985 -0.191007 -0.250249 -0.273664 -0.288900 -0.278788 -0.281910 -0.292017 2.0700000000 -0.284276 -0.270559 -0.273273 -0.287810 -0.288900 -0.278788 -0.281910 -0.292017 2.0700000000 -0.2854037527 
2.1200000000 -0.234872 -0.166482 -0.225490 -0.255173 -0.288564 -0.279424 -0.282246 -0.291382 2.1200000000 -0.281958 -0.266327 -0.270894 -0.282394 -0.288564 -0.279424 -0.282246 -0.291382 2.1200000000 -0.256873 -0.190810 -0.249804 -0.272356 -0.288564 -0.279424 -0.282246 -0.291382 2.1200000000 -0.284037 -0.270800 -0.273272 -0.286721 -0.288564 -0.279424 -0.282246 -0.291382 2.1200000000 -0.2854037527 
2.1700000000 -0.232790 -0.165939 -0.223902 -0.252692 -0.288260 -0.279999 -0.282549 -0.290807 2.1700000000 -0.281646 -0.266514 -0.270877 -0.281880 -0.288260 -0.279999 -0.282549 -0.290807 2.1700000000 -0.255836 -0.190598 -0.249361 -0.271140 -0.288260 -0.279999 -0.282549 -0.290807 2.1700000000 -0.283775 -0.270989 -0.273248 -0.285604 -0.288260 -0.279999 -0.282549 -0.290807 2.1700000000 -0.2854037527 
2.2200000000 -0.230818 -0.165419 -0.222351 -0.250309 -0.287986 -0.280518 -0.282823 -0.290288 2.2200000000 -0.281338 -0.266649 -0.270843 -0.281196 -0.287986 -0.280518 -0.282823 -0.290288 2.2200000000 -0.254867 -0.190374 -0.248921 -0.270008 -0.287986 -0.280518 -0.282823 -0.290288 2.2200000000 -0.283492 -0.271137 -0.273203 -0.284479 -0.287986 -0.280518 -0.282823 -0.290288 2.2200000000 -0.2854037527 
2.2700000000 -0.228949 -0.164922 -0.220841 -0.248019 -0.287737 -0.280987 -0.283071 -0.289819 2.2700000000 -0.281044 -0.266743 -0.270791 -0.280542 -0.287737 -0.280987 -0.283071 -0.289819 2.2700000000 -0.253962 -0.190142 -0.248486 -0.268954 -0.287737 -0.280987 -0.283071 -0.289819 2.2700000000 -0.283187 -0.271250 -0.273140 -0.283276 -0.287737 -0.280987 -0.283071 -0.289819 2.2700000000 -0.2854037527 
2.3200000000 -0.227178 -0.164447 -0.219371 -0.245818 -0.287513 -0.281412 -0.283295 -0.289395 2.3200000000 -0.280762 -0.266803 -0.270724 -0.279912 -0.287513 -0.281412 -0.283295 -0.289395 2.3200000000 -0.253118 -0.189903 -0.248057 -0.267974 -0.287513 -0.281412 -0.283295 -0.289395 2.3200000000 -0.282871 -0.271335 -0.273069 -0.282600 -0.287513 -0.281412 -0.283295 -0.289395 2.3200000000 -0.2854037527 
2.3700000000 -0.225498 -0.163994 -0.217943 -0.243701 -0.287310 -0.281795 -0.283498 -0.289011 2.3700000000 -0.280488 -0.266835 -0.270642 -0.279231 -0.287310 -0.281795 -0.283498 -0.289011 2.3700000000 -0.252331 -0.189662 -0.247637 -0.267062 -0.287310 -0.281795 -0.283498 -0.289011 2.3700000000 -0.282543 -0.271396 -0.273002 -0.281898 -0.287310 -0.281795 -0.283498 -0.289011 2.3700000000 -0.2854037527 
2.4200000000 -0.223903 -0.163561 -0.216558 -0.241662 -0.287127 -0.282142 -0.283681 -0.288665 2.4200000000 -0.280216 -0.266846 -0.270544 -0.278450 -0.287127 -0.282142 -0.283681 -0.288665 2.4200000000 -0.251598 -0.189421 -0.247227 -0.266212 -0.287127 -0.282142 -0.283681 -0.288665 2.4200000000 -0.282158 -0.271438 -0.272934 -0.281163 -0.287127 -0.282142 -0.283681 -0.288665 2.4200000000 -0.2854037527 
2.4700000000 -0.222386 -0.163148 -0.215213 -0.239696 -0.286962 -0.282455 -0.283846 -0.288352 2.4700000000 -0.279942 -0.266838 -0.270428 -0.277665 -0.286962 -0.282455 -0.283846 -0.288352 2.4700000000 -0.250914 -0.189181 -0.246827 -0.265422 -0.286962 -0.282455 -0.283846 -0.288352 2.4700000000 -0.281779 -0.271463 -0.272866 -0.280655 -0.286962 -0.282455 -0.283846 -0.288352 2.4700000000 -0.2854037527 
2.5200000000 -0.220941 -0.162752 -0.213909 -0.237798 -0.286812 -0.282739 -0.283996 -0.288068 2.5200000000 -0.279667 -0.266813 -0.270297 -0.277004 -0.286812 -0.282739 -0.283996 -0.288068 2.5200000000 -0.250276 -0.188945 -0.246438 -0.264686 -0.286812 -0.282739 -0.283996 -0.288068 2.5200000000 -0.281418 -0.271475 -0.272809 -0.280303 -0.286812 -0.282739 -0.283996 -0.288068 2.5200000000 -0.2854037527 
2.5700000000 -0.219561 -0.162374 -0.212644 -0.235963 -0.286677 -0.282995 -0.284131 -0.287812 2.5700000000 -0.279279 -0.266776 -0.270164 -0.276540 -0.286677 -0.282995 -0.284131 -0.287812 2.5700000000 -0.249682 -0.188713 -0.246062 -0.264001 -0.286677 -0.282995 -0.284131 -0.287812 2.5700000000 -0.281073 -0.271478 -0.272760 -0.279936 -0.286677 -0.282995 -0.284131 -0.287812 2.5700000000 -0.2854037527 
2.6200000000 -0.218243 -0.162012 -0.211416 -0.234186 -0.286554 -0.283226 -0.284253 -0.287581 2.6200000000 -0.278730 -0.266718 -0.270031 -0.276068 -0.286554 -0.283226 -0.284253 -0.287581 2.6200000000 -0.249129 -0.188488 -0.245698 -0.263362 -0.286554 -0.283226 -0.284253 -0.287581 2.6200000000 -0.280743 -0.271474 -0.272714 -0.279553 -0.286554 -0.283226 -0.284253 -0.287581 2.6200000000 -0.2854037527 
2.6700000000 -0.216980 -0.161664 -0.210225 -0.232463 -0.286444 -0.283436 -0.284364 -0.287372 2.6700000000 -0.278197 -0.266642 -0.269897 -0.275583 -0.286444 -0.283436 -0.284364 -0.287372 2.6700000000 -0.248613 -0.188270 -0.245348 -0.262768 -0.286444 -0.283436 -0.284364 -0.287372 2.6700000000 -0.280424 -0.271466 -0.272670 -0.279156 -0.286444 -0.283436 -0.284364 -0.287372 2.6700000000 -0.2854037527 
2.7200000000 -0.215767 -0.161331 -0.209067 -0.230790 -0.286344 -0.283625 -0.284464 -0.287183 2.7200000000 -0.277676 -0.266552 -0.269760 -0.275082 -0.286344 -0.283625 -0.284464 -0.287183 2.7200000000 -0.248133 -0.188061 -0.245011 -0.262214 -0.286344 -0.283625 -0.284464 -0.287183 2.7200000000 -0.279967 -0.271452 -0.272626 -0.278744 -0.286344 -0.283625 -0.284464 -0.287183 2.7200000000 -0.2854037527 
2.7700000000 -0.214600 -0.161009 -0.207943 -0.229163 -0.286253 -0.283796 -0.284554 -0.287012 2.7700000000 -0.277162 -0.266451 -0.269619 -0.274657 -0.286253 -0.283796 -0.284554 -0.287012 2.7700000000 -0.247686 -0.187859 -0.244688 -0.261698 -0.286253 -0.283796 -0.284554 -0.287012 2.7700000000 -0.279297 -0.271423 -0.272579 -0.278256 -0.286253 -0.283796 -0.284554 -0.287012 2.7700000000 -0.2854037527 
2.8200000000 -0.213476 -0.160700 -0.206849 -0.227579 -0.286172 -0.283950 -0.284636 -0.286857 2.8200000000 -0.276256 -0.266335 -0.269482 -0.274347 -0.286172 -0.283950 -0.284636 -0.286857 2.8200000000 -0.247271 -0.187667 -0.244378 -0.261217 -0.286172 -0.283950 -0.284636 -0.286857 2.8200000000 -0.278622 -0.271378 -0.272525 -0.277658 -0.286172 -0.283950 -0.284636 -0.286857 2.8200000000 -0.2854037527 
2.8700000000 -0.212389 -0.160402 -0.205784 -0.226034 -0.286098 -0.284090 -0.284710 -0.286718 2.8700000000 -0.275211 -0.266191 -0.269347 -0.274001 -0.286098 -0.284090 -0.284710 -0.286718 2.8700000000 -0.246884 -0.187484 -0.244082 -0.260769 -0.286098 -0.284090 -0.284710 -0.286718 2.8700000000 -0.277934 -0.271322 -0.272461 -0.277013 -0.286098 -0.284090 -0.284710 -0.286718 2.8700000000 -0.2854037527 
2.9200000000 -0.211338 -0.160113 -0.204746 -0.224525 -0.286031 -0.284216 -0.284776 -0.286591 2.9200000000 -0.274062 -0.266022 -0.269211 -0.273616 -0.286031 -0.284216 -0.284776 -0.286591 2.9200000000 -0.246523 -0.187310 -0.243800 -0.260351 -0.286031 -0.284216 -0.284776 -0.286591 2.9200000000 -0.277050 -0.271252 -0.272388 -0.276310 -0.286031 -0.284216 -0.284776 -0.286591 2.9200000000 -0.2854037527 
2.9700000000 -0.210317 -0.159834 -0.203734 -0.223051 -0.285971 -0.284330 -0.284837 -0.286477 2.9700000000 -0.272744 -0.265825 -0.269070 -0.273184 -0.285971 -0.284330 -0.284837 -0.286477 2.9700000000 -0.246188 -0.187145 -0.243531 -0.259962 -0.285971 -0.284330 -0.284837 -0.286477 2.9700000000 -0.276062 -0.271164 -0.272305 -0.275646 -0.285971 -0.284330 -0.284837 -0.286477 2.9700000000 -0.2854037527 
3.0200000000 -0.209326 -0.159563 -0.202747 -0.221609 -0.285917 -0.284433 -0.284891 -0.286374 3.0200000000 -0.271271 -0.265597 -0.268923 -0.272699 -0.285917 -0.284433 -0.284891 -0.286374 3.0200000000 -0.245877 -0.186989 -0.243275 -0.259599 -0.285917 -0.284433 -0.284891 -0.286374 3.0200000000 -0.275154 -0.271059 -0.272217 -0.274986 -0.285917 -0.284433 -0.284891 -0.286374 3.0200000000 -0.2854037527 
3.0700000000 -0.208360 -0.159300 -0.201782 -0.220197 -0.285867 -0.284527 -0.284940 -0.286281 3.0700000000 -0.269564 -0.265336 -0.268765 -0.272054 -0.285867 -0.284527 -0.284940 -0.286281 3.0700000000 -0.245587 -0.186842 -0.243033 -0.259261 -0.285867 -0.284527 -0.284940 -0.286281 3.0700000000 -0.274832 -0.270958 -0.272122 -0.274271 -0.285867 -0.284527 -0.284940 -0.286281 3.0700000000 -0.2854037527 
3.1200000000 -0.207419 -0.159044 -0.200838 -0.218813 -0.285823 -0.284611 -0.284985 -0.286197 3.1200000000 -0.268634 -0.265053 -0.268585 -0.271189 -0.285823 -0.284611 -0.284985 -0.286197 3.1200000000 -0.245317 -0.186703 -0.242802 -0.258946 -0.285823 -0.284611 -0.284985 -0.286197 3.1200000000 -0.274484 -0.270871 -0.272021 -0.273504 -0.285823 -0.284611 -0.284985 -0.286197 3.1200000000 -0.2854037527 
3.1700000000 -0.206498 -0.158795 -0.199915 -0.217455 -0.285782 -0.284687 -0.285025 -0.286120 3.1700000000 -0.267599 -0.264770 -0.268381 -0.270252 -0.285782 -0.284687 -0.285025 -0.286120 3.1700000000 -0.245067 -0.186573 -0.242584 -0.258652 -0.285782 -0.284687 -0.285025 -0.286120 3.1700000000 -0.274119 -0.270791 -0.271920 -0.273147 -0.285782 -0.284687 -0.285025 -0.286120 3.1700000000 -0.2854037527 
3.2200000000 -0.205598 -0.158552 -0.199010 -0.216123 -0.285746 -0.284756 -0.285061 -0.286052 3.2200000000 -0.266648 -0.264481 -0.268152 -0.269386 -0.285746 -0.284756 -0.285061 -0.286052 3.2200000000 -0.244834 -0.186451 -0.242378 -0.258378 -0.285746 -0.284756 -0.285061 -0.286052 3.2200000000 -0.273745 -0.270717 -0.271831 -0.272768 -0.285746 -0.284756 -0.285061 -0.286052 3.2200000000 -0.2854037527 
3.2700000000 -0.204715 -0.158314 -0.198123 -0.214815 -0.285713 -0.284818 -0.285094 -0.285989 3.2700000000 -0.265747 -0.264193 -0.267909 -0.268560 -0.285713 -0.284818 -0.285094 -0.285989 3.2700000000 -0.244617 -0.186336 -0.242184 -0.258123 -0.285713 -0.284818 -0.285094 -0.285989 3.2700000000 -0.273362 -0.270646 -0.271748 -0.272366 -0.285713 -0.284818 -0.285094 -0.285989 3.2700000000 -0.2854037527 
3.3200000000 -0.203848 -0.158081 -0.197252 -0.213530 -0.285683 -0.284874 -0.285124 -0.285933 3.3200000000 -0.264747 -0.263901 -0.267650 -0.267658 -0.285683 -0.284874 -0.285124 -0.285933 3.3200000000 -0.244416 -0.186228 -0.242000 -0.257886 -0.285683 -0.284874 -0.285124 -0.285933 3.3200000000 -0.272967 -0.270577 -0.271668 -0.271938 -0.285683 -0.284874 -0.285124 -0.285933 3.3200000000 -0.2854037527 
3.3700000000 -0.202996 -0.157853 -0.196397 -0.212268 -0.285657 -0.284925 -0.285151 -0.285882 3.3700000000 -0.264566 -0.263616 -0.267373 -0.266619 -0.285657 -0.284925 -0.285151 -0.285882 3.3700000000 -0.244229 -0.186128 -0.241827 -0.257664 -0.285657 -0.284925 -0.285151 -0.285882 3.3700000000 -0.272778 -0.270512 -0.271590 -0.271485 -0.285657 -0.284925 -0.285151 -0.285882 3.3700000000 -0.2854037527 
3.4200000000 -0.202158 -0.157629 -0.195558 -0.211027 -0.285632 -0.284971 -0.285175 -0.285836 3.4200000000 -0.264334 -0.263358 -0.267074 -0.265473 -0.285632 -0.284971 -0.285175 -0.285836 3.4200000000 -0.244055 -0.186033 -0.241663 -0.257458 -0.285632 -0.284971 -0.285175 -0.285836 3.4200000000 -0.272627 -0.270457 -0.271512 -0.271206 -0.285632 -0.284971 -0.285175 -0.285836 3.4200000000 -0.2854037527 
3.4700000000 -0.201332 -0.157410 -0.194732 -0.209806 -0.285610 -0.285013 -0.285197 -0.285795 3.4700000000 -0.264052 -0.263116 -0.266757 -0.264654 -0.285610 -0.285013 -0.285197 -0.285795 3.4700000000 -0.243893 -0.185945 -0.241510 -0.257265 -0.285610 -0.285013 -0.285197 -0.285795 3.4700000000 -0.272487 -0.270409 -0.271458 -0.271652 -0.285610 -0.285013 -0.285197 -0.285795 3.4700000000 -0.2854037527 
3.5200000000 -0.200517 -0.157193 -0.193920 -0.208607 -0.285590 -0.285050 -0.285217 -0.285757 3.5200000000 -0.263747 -0.262887 -0.266444 -0.264087 -0.285590 -0.285050 -0.285217 -0.285757 3.5200000000 -0.243743 -0.185863 -0.241365 -0.257086 -0.285590 -0.285050 -0.285217 -0.285757 3.5200000000 -0.272371 -0.270368 -0.271436 -0.272037 -0.285590 -0.285050 -0.285217 -0.285757 3.5200000000 -0.2854037527 
3.5700000000 -0.199713 -0.156981 -0.193120 -0.207427 -0.285573 -0.285084 -0.285235 -0.285723 3.5700000000 -0.263422 -0.262666 -0.266137 -0.263488 -0.285573 -0.285084 -0.285235 -0.285723 3.5700000000 -0.243604 -0.185786 -0.241230 -0.256919 -0.285573 -0.285084 -0.285235 -0.285723 3.5700000000 -0.272276 -0.270335 -0.271434 -0.272369 -0.285573 -0.285084 -0.285235 -0.285723 3.5700000000 -0.2854037527 
3.6200000000 -0.198918 -0.156771 -0.192333 -0.206267 -0.285556 -0.285115 -0.285251 -0.285693 3.6200000000 -0.263076 -0.262452 -0.265833 -0.262849 -0.285556 -0.285115 -0.285251 -0.285693 3.6200000000 -0.243474 -0.185714 -0.241102 -0.256764 -0.285556 -0.285115 -0.285251 -0.285693 3.6200000000 -0.272200 -0.270308 -0.271446 -0.272657 -0.285556 -0.285115 -0.285251 -0.285693 3.6200000000 -0.2854037527 
3.6700000000 -0.198132 -0.156565 -0.191557 -0.205126 -0.285542 -0.285143 -0.285266 -0.285665 3.6700000000 -0.262711 -0.262242 -0.265534 -0.262583 -0.285542 -0.285143 -0.285266 -0.285665 3.6700000000 -0.243354 -0.185647 -0.240983 -0.256619 -0.285542 -0.285143 -0.285266 -0.285665 3.6700000000 -0.272138 -0.270288 -0.271465 -0.272907 -0.285542 -0.285143 -0.285266 -0.285665 3.6700000000 -0.2854037527 
3.7200000000 -0.197355 -0.156361 -0.190793 -0.204004 -0.285528 -0.285168 -0.285279 -0.285640 3.7200000000 -0.262351 -0.262035 -0.265260 -0.262563 -0.285528 -0.285168 -0.285279 -0.285640 3.7200000000 -0.243242 -0.185584 -0.240870 -0.256484 -0.285528 -0.285168 -0.285279 -0.285640 3.7200000000 -0.272089 -0.270272 -0.271489 -0.273125 -0.285528 -0.285168 -0.285279 -0.285640 3.7200000000 -0.2854037527 
3.7700000000 -0.196586 -0.156159 -0.190040 -0.202901 -0.285516 -0.285190 -0.285291 -0.285617 3.7700000000 -0.262469 -0.261840 -0.265009 -0.262525 -0.285516 -0.285190 -0.285291 -0.285617 3.7700000000 -0.243138 -0.185526 -0.240765 -0.256359 -0.285516 -0.285190 -0.285291 -0.285617 3.7700000000 -0.272052 -0.270261 -0.271515 -0.273314 -0.285516 -0.285190 -0.285291 -0.285617 3.7700000000 -0.2854037527 
3.8200000000 -0.195824 -0.155961 -0.189297 -0.201816 -0.285506 -0.285211 -0.285302 -0.285597 3.8200000000 -0.262563 -0.261670 -0.264780 -0.262483 -0.285506 -0.285211 -0.285302 -0.285597 3.8200000000 -0.243042 -0.185472 -0.240667 -0.256242 -0.285506 -0.285211 -0.285302 -0.285597 3.8200000000 -0.272023 -0.270254 -0.271542 -0.273480 -0.285506 -0.285211 -0.285302 -0.285597 3.8200000000 -0.2854037527 
3.8700000000 -0.195069 -0.155764 -0.188565 -0.200750 -0.285496 -0.285229 -0.285312 -0.285578 3.8700000000 -0.262637 -0.261519 -0.264569 -0.262437 -0.285496 -0.285229 -0.285312 -0.285578 3.8700000000 -0.242952 -0.185421 -0.240574 -0.256133 -0.285496 -0.285229 -0.285312 -0.285578 3.8700000000 -0.272003 -0.270249 -0.271569 -0.273624 -0.285496 -0.285229 -0.285312 -0.285578 3.8700000000 -0.2854037527 
3.9200000000 -0.194322 -0.155569 -0.187843 -0.199702 -0.285487 -0.285246 -0.285321 -0.285561 3.9200000000 -0.262694 -0.261384 -0.264376 -0.262388 -0.285487 -0.285246 -0.285321 -0.285561 3.9200000000 -0.242869 -0.185374 -0.240488 -0.256032 -0.285487 -0.285246 -0.285321 -0.285561 3.9200000000 -0.271990 -0.270247 -0.271594 -0.273751 -0.285487 -0.285246 -0.285321 -0.285561 3.9200000000 -0.2854037527 
3.9700000000 -0.193580 -0.155377 -0.187130 -0.198672 -0.285479 -0.285261 -0.285329 -0.285546 3.9700000000 -0.262736 -0.261263 -0.264197 -0.262337 -0.285479 -0.285261 -0.285329 -0.285546 3.9700000000 -0.242792 -0.185329 -0.240407 -0.255938 -0.285479 -0.285261 -0.285329 -0.285546 3.9700000000 -0.271983 -0.270247 -0.271618 -0.273863 -0.285479 -0.285261 -0.285329 -0.285546 3.9700000000 -0.2854037527 
4.0300000000 -0.192699 -0.155149 -0.186288 -0.197459 -0.285470 -0.285278 -0.285337 -0.285530 4.0300000000 -0.262770 -0.261134 -0.264000 -0.262271 -0.285470 -0.285278 -0.285337 -0.285530 4.0300000000 -0.242706 -0.185280 -0.240317 -0.255833 -0.285470 -0.285278 -0.285337 -0.285530 4.0300000000 -0.271981 -0.270248 -0.271644 -0.273979 -0.285470 -0.285278 -0.285337 -0.285530 4.0300000000 -0.2854037527 
4.0800000000 -0.191972 -0.154961 -0.185597 -0.196468 -0.285464 -0.285290 -0.285344 -0.285518 4.0800000000 -0.262788 -0.261036 -0.263850 -0.262213 -0.285464 -0.285290 -0.285344 -0.285518 4.0800000000 -0.242640 -0.185243 -0.240247 -0.255753 -0.285464 -0.285290 -0.285344 -0.285518 4.0800000000 -0.271984 -0.270251 -0.271664 -0.274063 -0.285464 -0.285290 -0.285344 -0.285518 4.0800000000 -0.2854037527 
4.1300000000 -0.191250 -0.154775 -0.184915 -0.195493 -0.285458 -0.285301 -0.285349 -0.285507 4.1300000000 -0.262796 -0.260947 -0.263710 -0.262153 -0.285458 -0.285301 -0.285349 -0.285507 4.1300000000 -0.242579 -0.185207 -0.240182 -0.255678 -0.285458 -0.285301 -0.285349 -0.285507 4.1300000000 -0.271990 -0.270254 -0.271683 -0.274138 -0.285458 -0.285301 -0.285349 -0.285507 4.1300000000 -0.2854037527 
4.1800000000 -0.190535 -0.154590 -0.184242 -0.194537 -0.285453 -0.285311 -0.285355 -0.285497 4.1800000000 -0.262796 -0.260865 -0.263579 -0.262091 -0.285453 -0.285311 -0.285355 -0.285497 4.1800000000 -0.242522 -0.185175 -0.240121 -0.255608 -0.285453 -0.285311 -0.285355 -0.285497 4.1800000000 -0.271999 -0.270258 -0.271700 -0.274204 -0.285453 -0.285311 -0.285355 -0.285497 4.1800000000 -0.2854037527 
4.2300000000 -0.189826 -0.154407 -0.183578 -0.193597 -0.285448 -0.285320 -0.285359 -0.285488 4.2300000000 -0.262791 -0.260790 -0.263457 -0.262027 -0.285448 -0.285320 -0.285359 -0.285488 4.2300000000 -0.242470 -0.185144 -0.240064 -0.255543 -0.285448 -0.285320 -0.285359 -0.285488 4.2300000000 -0.272010 -0.270262 -0.271715 -0.274263 -0.285448 -0.285320 -0.285359 -0.285488 4.2300000000 -0.2854037527 
4.2800000000 -0.189124 -0.154226 -0.182924 -0.192674 -0.285444 -0.285328 -0.285364 -0.285480 4.2800000000 -0.262779 -0.260719 -0.263343 -0.261961 -0.285444 -0.285328 -0.285364 -0.285480 4.2800000000 -0.242421 -0.185115 -0.240011 -0.255483 -0.285444 -0.285328 -0.285364 -0.285480 4.2800000000 -0.272024 -0.270267 -0.271729 -0.274315 -0.285444 -0.285328 -0.285364 -0.285480 4.2800000000 -0.2854037527 
4.3300000000 -0.188427 -0.154047 -0.182278 -0.191767 -0.285440 -0.285335 -0.285367 -0.285473 4.3300000000 -0.262762 -0.260653 -0.263235 -0.261894 -0.285440 -0.285335 -0.285367 -0.285473 4.3300000000 -0.242375 -0.185089 -0.239961 -0.255427 -0.285440 -0.285335 -0.285367 -0.285473 4.3300000000 -0.272039 -0.270272 -0.271741 -0.274362 -0.285440 -0.285335 -0.285367 -0.285473 4.3300000000 -0.2854037527 
4.3800000000 -0.187737 -0.153869 -0.181642 -0.190877 -0.285437 -0.285342 -0.285371 -0.285466 4.3800000000 -0.262742 -0.260591 -0.263134 -0.261825 -0.285437 -0.285342 -0.285371 -0.285466 4.3800000000 -0.242333 -0.185064 -0.239915 -0.255375 -0.285437 -0.285342 -0.285371 -0.285466 4.3800000000 -0.272055 -0.270277 -0.271753 -0.274405 -0.285437 -0.285342 -0.285371 -0.285466 4.3800000000 -0.2854037527 
4.4300000000 -0.187053 -0.153694 -0.181014 -0.190002 -0.285433 -0.285348 -0.285374 -0.285460 4.4300000000 -0.262718 -0.260532 -0.263038 -0.261755 -0.285433 -0.285348 -0.285374 -0.285460 4.4300000000 -0.242294 -0.185041 -0.239872 -0.255327 -0.285433 -0.285348 -0.285374 -0.285460 4.4300000000 -0.272073 -0.270282 -0.271763 -0.274443 -0.285433 -0.285348 -0.285374 -0.285460 4.4300000000 -0.2854037527 
4.4800000000 -0.186375 -0.153519 -0.180395 -0.189144 -0.285431 -0.285353 -0.285377 -0.285455 4.4800000000 -0.262690 -0.260476 -0.262947 -0.261684 -0.285431 -0.285353 -0.285377 -0.285455 4.4800000000 -0.242258 -0.185020 -0.239831 -0.255281 -0.285431 -0.285353 -0.285377 -0.285455 4.4800000000 -0.272091 -0.270288 -0.271773 -0.274477 -0.285431 -0.285353 -0.285377 -0.285455 4.4800000000 -0.2854037527 
4.5300000000 -0.185705 -0.153347 -0.179785 -0.188301 -0.285428 -0.285358 -0.285379 -0.285450 4.5300000000 -0.262660 -0.260423 -0.262860 -0.261611 -0.285428 -0.285358 -0.285379 -0.285450 4.5300000000 -0.242224 -0.185000 -0.239794 -0.255240 -0.285428 -0.285358 -0.285379 -0.285450 4.5300000000 -0.272110 -0.270293 -0.271781 -0.274508 -0.285428 -0.285358 -0.285379 -0.285450 4.5300000000 -0.2854037527 
4.5800000000 -0.185041 -0.153176 -0.179184 -0.187474 -0.285426 -0.285362 -0.285382 -0.285445 4.5800000000 -0.262628 -0.260373 -0.262777 -0.261538 -0.285426 -0.285362 -0.285382 -0.285445 4.5800000000 -0.242192 -0.184981 -0.239759 -0.255201 -0.285426 -0.285362 -0.285382 -0.285445 4.5800000000 -0.272130 -0.270298 -0.271789 -0.274537 -0.285426 -0.285362 -0.285382 -0.285445 4.5800000000 -0.2854037527 
4.6300000000 -0.184384 -0.153007 -0.178591 -0.186662 -0.285424 -0.285366 -0.285384 -0.285441 4.6300000000 -0.262594 -0.260324 -0.262698 -0.261464 -0.285424 -0.285366 -0.285384 -0.285441 4.6300000000 -0.242163 -0.184964 -0.239726 -0.255164 -0.285424 -0.285366 -0.285384 -0.285441 4.6300000000 -0.272150 -0.270303 -0.271796 -0.274563 -0.285424 -0.285366 -0.285384 -0.285441 4.6300000000 -0.2854037527 
4.6800000000 -0.183734 -0.152840 -0.178007 -0.185864 -0.285422 -0.285370 -0.285386 -0.285438 4.6800000000 -0.262558 -0.260277 -0.262622 -0.261390 -0.285422 -0.285370 -0.285386 -0.285438 4.6800000000 -0.242136 -0.184947 -0.239695 -0.255131 -0.285422 -0.285370 -0.285386 -0.285438 4.6800000000 -0.272170 -0.270308 -0.271803 -0.274586 -0.285422 -0.285370 -0.285386 -0.285438 4.6800000000 -0.2854037527 
4.7300000000 -0.183091 -0.152674 -0.177432 -0.185081 -0.285420 -0.285373 -0.285388 -0.285434 4.7300000000 -0.262520 -0.260232 -0.262549 -0.261315 -0.285420 -0.285373 -0.285388 -0.285434 4.7300000000 -0.242111 -0.184932 -0.239667 -0.255099 -0.285420 -0.285373 -0.285388 -0.285434 4.7300000000 -0.272190 -0.270313 -0.271809 -0.274608 -0.285420 -0.285373 -0.285388 -0.285434 4.7300000000 -0.2854037527 
4.7800000000 -0.182456 -0.152510 -0.176865 -0.184313 -0.285418 -0.285376 -0.285389 -0.285431 4.7800000000 -0.262481 -0.260188 -0.262478 -0.261239 -0.285418 -0.285376 -0.285389 -0.285431 4.7800000000 -0.242088 -0.184918 -0.239640 -0.255070 -0.285418 -0.285376 -0.285389 -0.285431 4.7800000000 -0.272210 -0.270318 -0.271814 -0.274629 -0.285418 -0.285376 -0.285389 -0.285431 4.7800000000 -0.2854037527 
4.8300000000 -0.181829 -0.152348 -0.176307 -0.183558 -0.285417 -0.285379 -0.285391 -0.285429 4.8300000000 -0.262442 -0.260145 -0.262409 -0.261162 -0.285417 -0.285379 -0.285391 -0.285429 4.8300000000 -0.242066 -0.184905 -0.239616 -0.255043 -0.285417 -0.285379 -0.285391 -0.285429 4.8300000000 -0.272230 -0.270323 -0.271820 -0.274648 -0.285417 -0.285379 -0.285391 -0.285429 4.8300000000 -0.2854037527 
4.8800000000 -0.181209 -0.152188 -0.175757 -0.182818 -0.285416 -0.285381 -0.285392 -0.285426 4.8800000000 -0.262401 -0.260104 -0.262343 -0.261085 -0.285416 -0.285381 -0.285392 -0.285426 4.8800000000 -0.242046 -0.184893 -0.239593 -0.255018 -0.285416 -0.285381 -0.285392 -0.285426 4.8800000000 -0.272250 -0.270328 -0.271824 -0.274665 -0.285416 -0.285381 -0.285392 -0.285426 4.8800000000 -0.2854037527 
4.9300000000 -0.180597 -0.152029 -0.175216 -0.182091 -0.285415 -0.285383 -0.285393 -0.285424 4.9300000000 -0.262359 -0.260063 -0.262278 -0.261007 -0.285415 -0.285383 -0.285393 -0.285424 4.9300000000 -0.242027 -0.184882 -0.239571 -0.254995 -0.285415 -0.285383 -0.285393 -0.285424 4.9300000000 -0.272270 -0.270332 -0.271829 -0.274681 -0.285415 -0.285383 -0.285393 -0.285424 4.9300000000 -0.2854037527 
4.9800000000 -0.179993 -0.151872 -0.174683 -0.181377 -0.285414 -0.285385 -0.285394 -0.285422 4.9800000000 -0.262317 -0.260024 -0.262215 -0.260929 -0.285414 -0.285385 -0.285394 -0.285422 4.9800000000 -0.242010 -0.184871 -0.239551 -0.254973 -0.285414 -0.285385 -0.285394 -0.285422 4.9800000000 -0.272290 -0.270337 -0.271833 -0.274697 -0.285414 -0.285385 -0.285394 -0.285422 4.9800000000 -0.2854037527 
5.0300000000 -0.179397 -0.151717 -0.174159 -0.180677 -0.285413 -0.285387 -0.285395 -0.285420 5.0300000000 -0.262274 -0.259985 -0.262153 -0.260851 -0.285413 -0.285387 -0.285395 -0.285420 5.0300000000 -0.241993 -0.184861 -0.239532 -0.254953 -0.285413 -0.285387 -0.285395 -0.285420 5.0300000000 -0.272309 -0.270341 -0.271837 -0.274711 -0.285413 -0.285387 -0.285395 -0.285420 5.0300000000 -0.2854037527 
5.0800000000 -0.178810 -0.151564 -0.173643 -0.179990 -0.285412 -0.285389 -0.285396 -0.285419 5.0800000000 -0.262230 -0.259947 -0.262092 -0.260772 -0.285412 -0.285389 -0.285396 -0.285419 5.0800000000 -0.241978 -0.184852 -0.239515 -0.254934 -0.285412 -0.285389 -0.285396 -0.285419 5.0800000000 -0.272328 -0.270345 -0.271840 -0.274725 -0.285412 -0.285389 -0.285396 -0.285419 5.0800000000 -0.2854037527 
5.1300000000 -0.178231 -0.151413 -0.173135 -0.179315 -0.285411 -0.285390 -0.285397 -0.285417 5.1300000000 -0.262186 -0.259909 -0.262033 -0.260692 -0.285411 -0.285390 -0.285397 -0.285417 5.1300000000 -0.241964 -0.184844 -0.239499 -0.254917 -0.285411 -0.285390 -0.285397 -0.285417 5.1300000000 -0.272347 -0.270349 -0.271844 -0.274738 -0.285411 -0.285390 -0.285397 -0.285417 5.1300000000 -0.2854037527 
5.1800000000 -0.177661 -0.151264 -0.172635 -0.178653 -0.285410 -0.285391 -0.285397 -0.285416 5.1800000000 -0.262142 -0.259872 -0.261974 -0.260612 -0.285410 -0.285391 -0.285397 -0.285416 5.1800000000 -0.241951 -0.184836 -0.239484 -0.254901 -0.285410 -0.285391 -0.285397 -0.285416 5.1800000000 -0.272365 -0.270353 -0.271847 -0.274750 -0.285410 -0.285391 -0.285397 -0.285416 5.1800000000 -0.2854037527 
5.2300000000 -0.177100 -0.151117 -0.172143 -0.178003 -0.285410 -0.285393 -0.285398 -0.285415 5.2300000000 -0.262097 -0.259836 -0.261917 -0.260532 -0.285410 -0.285393 -0.285398 -0.285415 5.2300000000 -0.241939 -0.184829 -0.239470 -0.254886 -0.285410 -0.285393 -0.285398 -0.285415 5.2300000000 -0.272383 -0.270357 -0.271850 -0.274762 -0.285410 -0.285393 -0.285398 -0.285415 5.2300000000 -0.2854037527 
5.2800000000 -0.176547 -0.150971 -0.171659 -0.177366 -0.285409 -0.285394 -0.285398 -0.285414 5.2800000000 -0.262052 -0.259800 -0.261860 -0.260451 -0.285409 -0.285394 -0.285398 -0.285414 5.2800000000 -0.241928 -0.184822 -0.239457 -0.254872 -0.285409 -0.285394 -0.285398 -0.285414 5.2800000000 -0.272401 -0.270361 -0.271853 -0.274773 -0.285409 -0.285394 -0.285398 -0.285414 5.2800000000 -0.2854037527 
5.3300000000 -0.176003 -0.150828 -0.171183 -0.176740 -0.285409 -0.285395 -0.285399 -0.285413 5.3300000000 -0.262007 -0.259764 -0.261804 -0.260370 -0.285409 -0.285395 -0.285399 -0.285413 5.3300000000 -0.241918 -0.184815 -0.239445 -0.254859 -0.285409 -0.285395 -0.285399 -0.285413 5.3300000000 -0.272418 -0.270365 -0.271856 -0.274784 -0.285409 -0.285395 -0.285399 -0.285413 5.3300000000 -0.2854037527 
5.3800000000 -0.175469 -0.150686 -0.170715 -0.176126 -0.285408 -0.285396 -0.285399 -0.285412 5.3800000000 -0.261961 -0.259729 -0.261748 -0.260288 -0.285408 -0.285396 -0.285399 -0.285412 5.3800000000 -0.241908 -0.184809 -0.239433 -0.254846 -0.285408 -0.285396 -0.285399 -0.285412 5.3800000000 -0.272435 -0.270368 -0.271858 -0.274794 -0.285408 -0.285396 -0.285399 -0.285412 5.3800000000 -0.2854037527 
5.4300000000 -0.174943 -0.150547 -0.170254 -0.175524 -0.285408 -0.285396 -0.285400 -0.285411 5.4300000000 -0.261915 -0.259694 -0.261693 -0.260205 -0.285408 -0.285396 -0.285400 -0.285411 5.4300000000 -0.241899 -0.184804 -0.239423 -0.254835 -0.285408 -0.285396 -0.285400 -0.285411 5.4300000000 -0.272451 -0.270372 -0.271861 -0.274804 -0.285408 -0.285396 -0.285400 -0.285411 5.4300000000 -0.2854037527 
5.4800000000 -0.174426 -0.150409 -0.169801 -0.174933 -0.285407 -0.285397 -0.285400 -0.285410 5.4800000000 -0.261868 -0.259659 -0.261638 -0.260074 -0.285407 -0.285397 -0.285400 -0.285410 5.4800000000 -0.241891 -0.184799 -0.239413 -0.254825 -0.285407 -0.285397 -0.285400 -0.285410 5.4800000000 -0.272467 -0.270375 -0.271863 -0.274813 -0.285407 -0.285397 -0.285400 -0.285410 5.4800000000 -0.2854037527 
5.5300000000 -0.173919 -0.150273 -0.169356 -0.174354 -0.285407 -0.285398 -0.285401 -0.285410 5.5300000000 -0.261818 -0.259624 -0.261580 -0.259943 -0.285407 -0.285398 -0.285401 -0.285410 5.5300000000 -0.241883 -0.184794 -0.239404 -0.254815 -0.285407 -0.285398 -0.285401 -0.285410 5.5300000000 -0.272483 -0.270378 -0.271865 -0.274822 -0.285407 -0.285398 -0.285401 -0.285410 5.5300000000 -0.2854037527 
5.5800000000 -0.173420 -0.150140 -0.168919 -0.173785 -0.285407 -0.285398 -0.285401 -0.285409 5.5800000000 -0.261767 -0.259589 -0.261521 -0.259812 -0.285407 -0.285398 -0.285401 -0.285409 5.5800000000 -0.241876 -0.184789 -0.239395 -0.254806 -0.285407 -0.285398 -0.285401 -0.285409 5.5800000000 -0.272499 -0.270382 -0.271867 -0.274831 -0.285407 -0.285398 -0.285401 -0.285409 5.5800000000 -0.2854037527 
5.6300000000 -0.172931 -0.150008 -0.168488 -0.173228 -0.285406 -0.285399 -0.285401 -0.285409 5.6300000000 -0.261713 -0.259554 -0.261461 -0.259682 -0.285406 -0.285399 -0.285401 -0.285409 5.6300000000 -0.241869 -0.184785 -0.239387 -0.254798 -0.285406 -0.285399 -0.285401 -0.285409 5.6300000000 -0.272514 -0.270385 -0.271870 -0.274839 -0.285406 -0.285399 -0.285401 -0.285409 5.6300000000 -0.2854037527 
5.6800000000 -0.172451 -0.149878 -0.168066 -0.172681 -0.285406 -0.285399 -0.285401 -0.285408 5.6800000000 -0.261658 -0.259519 -0.261399 -0.259551 -0.285406 -0.285399 -0.285401 -0.285408 5.6800000000 -0.241863 -0.184781 -0.239380 -0.254790 -0.285406 -0.285399 -0.285401 -0.285408 5.6800000000 -0.272528 -0.270388 -0.271872 -0.274847 -0.285406 -0.285399 -0.285401 -0.285408 5.6800000000 -0.2854037527 
5.7300000000 -0.171980 -0.149751 -0.167650 -0.172145 -0.285406 -0.285400 -0.285402 -0.285408 5.7300000000 -0.261602 -0.259483 -0.261336 -0.259419 -0.285406 -0.285400 -0.285402 -0.285408 5.7300000000 -0.241857 -0.184778 -0.239373 -0.254783 -0.285406 -0.285400 -0.285402 -0.285408 5.7300000000 -0.272542 -0.270391 -0.271873 -0.274855 -0.285406 -0.285400 -0.285402 -0.285408 5.7300000000 -0.2854037527 
5.7800000000 -0.171518 -0.149625 -0.167242 -0.171619 -0.285406 -0.285400 -0.285402 -0.285407 5.7800000000 -0.261544 -0.259446 -0.261272 -0.259286 -0.285406 -0.285400 -0.285402 -0.285407 5.7800000000 -0.241852 -0.184774 -0.239367 -0.254776 -0.285406 -0.285400 -0.285402 -0.285407 5.7800000000 -0.272556 -0.270393 -0.271875 -0.274863 -0.285406 -0.285400 -0.285402 -0.285407 5.7800000000 -0.2854037527 
5.8300000000 -0.171065 -0.149501 -0.166841 -0.171104 -0.285406 -0.285400 -0.285402 -0.285407 5.8300000000 -0.261484 -0.259409 -0.261206 -0.259153 -0.285406 -0.285400 -0.285402 -0.285407 5.8300000000 -0.241847 -0.184771 -0.239361 -0.254770 -0.285406 -0.285400 -0.285402 -0.285407 5.8300000000 -0.272570 -0.270396 -0.271877 -0.274870 -0.285406 -0.285400 -0.285402 -0.285407 5.8300000000 -0.2854037527 
5.8800000000 -0.170621 -0.149379 -0.166447 -0.170599 -0.285405 -0.285401 -0.285402 -0.285407 5.8800000000 -0.261423 -0.259372 -0.261140 -0.259018 -0.285405 -0.285401 -0.285402 -0.285407 5.8800000000 -0.241842 -0.184768 -0.239355 -0.254764 -0.285405 -0.285401 -0.285402 -0.285407 5.8800000000 -0.272583 -0.270399 -0.271879 -0.274877 -0.285405 -0.285401 -0.285402 -0.285407 5.8800000000 -0.2854037527 
5.9300000000 -0.170186 -0.149260 -0.166059 -0.170104 -0.285405 -0.285401 -0.285402 -0.285406 5.9300000000 -0.261361 -0.259333 -0.261072 -0.258881 -0.285405 -0.285401 -0.285402 -0.285406 5.9300000000 -0.241838 -0.184766 -0.239350 -0.254759 -0.285405 -0.285401 -0.285402 -0.285406 5.9300000000 -0.272596 -0.270401 -0.271880 -0.274884 -0.285405 -0.285401 -0.285402 -0.285406 5.9300000000 -0.2854037527 
5.9800000000 -0.169760 -0.149142 -0.165679 -0.169619 -0.285405 -0.285401 -0.285402 -0.285406 5.9800000000 -0.261298 -0.259294 -0.261003 -0.258742 -0.285405 -0.285401 -0.285402 -0.285406 5.9800000000 -0.241834 -0.184763 -0.239345 -0.254754 -0.285405 -0.285401 -0.285402 -0.285406 5.9800000000 -0.272608 -0.270404 -0.271882 -0.274891 -0.285405 -0.285401 -0.285402 -0.285406 5.9800000000 -0.2854037527 
6.0400000000 -0.169261 -0.149003 -0.165232 -0.169049 -0.285405 -0.285402 -0.285403 -0.285406 6.0400000000 -0.261220 -0.259246 -0.260919 -0.258572 -0.285405 -0.285402 -0.285403 -0.285406 6.0400000000 -0.241830 -0.184760 -0.239340 -0.254748 -0.285405 -0.285402 -0.285403 -0.285406 6.0400000000 -0.272623 -0.270407 -0.271884 -0.274898 -0.285405 -0.285402 -0.285403 -0.285406 6.0400000000 -0.2854037527 
6.0900000000 -0.168854 -0.148889 -0.164866 -0.168586 -0.285405 -0.285402 -0.285403 -0.285406 6.0900000000 -0.261154 -0.259206 -0.260848 -0.258428 -0.285405 -0.285402 -0.285403 -0.285406 6.0900000000 -0.241826 -0.184758 -0.239336 -0.254744 -0.285405 -0.285402 -0.285403 -0.285406 6.0900000000 -0.272634 -0.270409 -0.271885 -0.274904 -0.285405 -0.285402 -0.285403 -0.285406 6.0900000000 -0.2854037527 
6.1400000000 -0.168456 -0.148778 -0.164508 -0.168131 -0.285405 -0.285402 -0.285403 -0.285406 6.1400000000 -0.261087 -0.259164 -0.260775 -0.258280 -0.285405 -0.285402 -0.285403 -0.285406 6.1400000000 -0.241823 -0.184756 -0.239332 -0.254740 -0.285405 -0.285402 -0.285403 -0.285406 6.1400000000 -0.272646 -0.270412 -0.271887 -0.274911 -0.285405 -0.285402 -0.285403 -0.285406 6.1400000000 -0.2854037527 
6.1900000000 -0.168067 -0.148668 -0.164155 -0.167687 -0.285405 -0.285402 -0.285403 -0.285405 6.1900000000 -0.261018 -0.259122 -0.260701 -0.258130 -0.285405 -0.285402 -0.285403 -0.285405 6.1900000000 -0.241820 -0.184754 -0.239329 -0.254736 -0.285405 -0.285402 -0.285403 -0.285405 6.1900000000 -0.272657 -0.270414 -0.271888 -0.274916 -0.285405 -0.285402 -0.285403 -0.285405 6.1900000000 -0.2854037527 
6.2400000000 -0.167686 -0.148561 -0.163810 -0.167251 -0.285405 -0.285402 -0.285403 -0.285405 6.2400000000 -0.260948 -0.259079 -0.260625 -0.257976 -0.285405 -0.285402 -0.285403 -0.285405 6.2400000000 -0.241818 -0.184753 -0.239326 -0.254733 -0.285405 -0.285402 -0.285403 -0.285405 6.2400000000 -0.272668 -0.270416 -0.271890 -0.274922 -0.285405 -0.285402 -0.285403 -0.285405 6.2400000000 -0.2854037527 
6.2900000000 -0.167313 -0.148455 -0.163470 -0.166824 -0.285404 -0.285402 -0.285403 -0.285405 6.2900000000 -0.260876 -0.259035 -0.260548 -0.257818 -0.285404 -0.285402 -0.285403 -0.285405 6.2900000000 -0.241815 -0.184751 -0.239322 -0.254730 -0.285404 -0.285402 -0.285403 -0.285405 6.2900000000 -0.272678 -0.270418 -0.271891 -0.274928 -0.285404 -0.285402 -0.285403 -0.285405 6.2900000000 -0.2854037527 
6.3400000000 -0.166949 -0.148351 -0.163137 -0.166407 -0.285404 -0.285403 -0.285403 -0.285405 6.3400000000 -0.260803 -0.258990 -0.260469 -0.257630 -0.285404 -0.285403 -0.285403 -0.285405 6.3400000000 -0.241813 -0.184749 -0.239320 -0.254727 -0.285404 -0.285403 -0.285403 -0.285405 6.3400000000 -0.272688 -0.270420 -0.271892 -0.274933 -0.285404 -0.285403 -0.285403 -0.285405 6.3400000000 -0.2854037527 
6.3900000000 -0.166593 -0.148249 -0.162810 -0.165998 -0.285404 -0.285403 -0.285403 -0.285405 6.3900000000 -0.260726 -0.258944 -0.260386 -0.257429 -0.285404 -0.285403 -0.285403 -0.285405 6.3900000000 -0.241811 -0.184748 -0.239317 -0.254724 -0.285404 -0.285403 -0.285403 -0.285405 6.3900000000 -0.272698 -0.270422 -0.271893 -0.274938 -0.285404 -0.285403 -0.285403 -0.285405 6.3900000000 -0.2854037527 
6.4400000000 -0.166244 -0.148149 -0.162490 -0.165598 -0.285404 -0.285403 -0.285403 -0.285405 6.4400000000 -0.260646 -0.258897 -0.260301 -0.257222 -0.285404 -0.285403 -0.285403 -0.285405 6.4400000000 -0.241808 -0.184747 -0.239315 -0.254722 -0.285404 -0.285403 -0.285403 -0.285405 6.4400000000 -0.272708 -0.270424 -0.271895 -0.274943 -0.285404 -0.285403 -0.285403 -0.285405 6.4400000000 -0.2854037527 
6.4900000000 -0.165904 -0.148050 -0.162175 -0.165207 -0.285404 -0.285403 -0.285403 -0.285405 6.4900000000 -0.260563 -0.258848 -0.260212 -0.257009 -0.285404 -0.285403 -0.285403 -0.285405 6.4900000000 -0.241807 -0.184746 -0.239312 -0.254719 -0.285404 -0.285403 -0.285403 -0.285405 6.4900000000 -0.272717 -0.270426 -0.271896 -0.274948 -0.285404 -0.285403 -0.285403 -0.285405 6.4900000000 -0.2854037527 
6.5400000000 -0.165571 -0.147954 -0.161867 -0.164824 -0.285404 -0.285403 -0.285403 -0.285405 6.5400000000 -0.260477 -0.258799 -0.260120 -0.256788 -0.285404 -0.285403 -0.285403 -0.285405 6.5400000000 -0.241805 -0.184744 -0.239310 -0.254717 -0.285404 -0.285403 -0.285403 -0.285405 6.5400000000 -0.272726 -0.270428 -0.271897 -0.274953 -0.285404 -0.285403 -0.285403 -0.285405 6.5400000000 -0.2854037527 
6.5900000000 -0.165246 -0.147859 -0.161564 -0.164449 -0.285404 -0.285403 -0.285403 -0.285404 6.5900000000 -0.260387 -0.258747 -0.260024 -0.256558 -0.285404 -0.285403 -0.285403 -0.285404 6.5900000000 -0.241803 -0.184743 -0.239308 -0.254715 -0.285404 -0.285403 -0.285403 -0.285404 6.5900000000 -0.272735 -0.270429 -0.271898 -0.274958 -0.285404 -0.285403 -0.285403 -0.285404 6.5900000000 -0.2854037527 
6.6400000000 -0.164928 -0.147766 -0.161267 -0.164083 -0.285404 -0.285403 -0.285403 -0.285404 6.6400000000 -0.260294 -0.258694 -0.259924 -0.256319 -0.285404 -0.285403 -0.285403 -0.285404 6.6400000000 -0.241802 -0.184742 -0.239306 -0.254713 -0.285404 -0.285403 -0.285403 -0.285404 6.6400000000 -0.272743 -0.270431 -0.271899 -0.274962 -0.285404 -0.285403 -0.285403 -0.285404 6.6400000000 -0.2854037527 
6.6900000000 -0.164618 -0.147675 -0.160976 -0.163725 -0.285404 -0.285403 -0.285403 -0.285404 6.6900000000 -0.260197 -0.258639 -0.259821 -0.256069 -0.285404 -0.285403 -0.285403 -0.285404 6.6900000000 -0.241800 -0.184742 -0.239305 -0.254711 -0.285404 -0.285403 -0.285403 -0.285404 6.6900000000 -0.272752 -0.270433 -0.271900 -0.274967 -0.285404 -0.285403 -0.285403 -0.285404 6.6900000000 -0.2854037527 
6.7400000000 -0.164315 -0.147586 -0.160690 -0.163374 -0.285404 -0.285403 -0.285403 -0.285404 6.7400000000 -0.260096 -0.258582 -0.259713 -0.255807 -0.285404 -0.285403 -0.285403 -0.285404 6.7400000000 -0.241799 -0.184741 -0.239303 -0.254710 -0.285404 -0.285403 -0.285403 -0.285404 6.7400000000 -0.272760 -0.270434 -0.271901 -0.274971 -0.285404 -0.285403 -0.285403 -0.285404 6.7400000000 -0.2854037527 
6.7900000000 -0.164019 -0.147498 -0.160411 -0.163032 -0.285404 -0.285403 -0.285404 -0.285404 6.7900000000 -0.259991 -0.258523 -0.259601 -0.255531 -0.285404 -0.285403 -0.285404 -0.285404 6.7900000000 -0.241798 -0.184740 -0.239301 -0.254708 -0.285404 -0.285403 -0.285404 -0.285404 6.7900000000 -0.272768 -0.270436 -0.271902 -0.274975 -0.285404 -0.285403 -0.285404 -0.285404 6.7900000000 -0.2854037527 
6.8400000000 -0.163729 -0.147412 -0.160136 -0.162697 -0.285404 -0.285403 -0.285404 -0.285404 6.8400000000 -0.259654 -0.258459 -0.259485 -0.255468 -0.285404 -0.285403 -0.285404 -0.285404 6.8400000000 -0.241797 -0.184739 -0.239300 -0.254707 -0.285404 -0.285403 -0.285404 -0.285404 6.8400000000 -0.272775 -0.270437 -0.271903 -0.274979 -0.285404 -0.285403 -0.285404 -0.285404 6.8400000000 -0.2854037527 
6.8900000000 -0.163447 -0.147328 -0.159868 -0.162369 -0.285404 -0.285403 -0.285404 -0.285404 6.8900000000 -0.259188 -0.258379 -0.259383 -0.255711 -0.285404 -0.285403 -0.285404 -0.285404 6.8900000000 -0.241796 -0.184739 -0.239299 -0.254705 -0.285404 -0.285403 -0.285404 -0.285404 6.8900000000 -0.272783 -0.270439 -0.271904 -0.274983 -0.285404 -0.285403 -0.285404 -0.285404 6.8900000000 -0.2854037527 
6.9400000000 -0.163171 -0.147245 -0.159604 -0.162049 -0.285404 -0.285403 -0.285404 -0.285404 6.9400000000 -0.258752 -0.258285 -0.259297 -0.255912 -0.285404 -0.285403 -0.285404 -0.285404 6.9400000000 -0.241795 -0.184738 -0.239298 -0.254704 -0.285404 -0.285403 -0.285404 -0.285404 6.9400000000 -0.272790 -0.270440 -0.271905 -0.274987 -0.285404 -0.285403 -0.285404 -0.285404 6.9400000000 -0.2854037527 
6.9900000000 -0.162902 -0.147164 -0.159346 -0.161736 -0.285404 -0.285403 -0.285404 -0.285404 6.9900000000 -0.258338 -0.258180 -0.259224 -0.256077 -0.285404 -0.285403 -0.285404 -0.285404 6.9900000000 -0.241794 -0.184737 -0.239297 -0.254703 -0.285404 -0.285403 -0.285404 -0.285404 6.9900000000 -0.272797 -0.270442 -0.271906 -0.274990 -0.285404 -0.285403 -0.285404 -0.285404 6.9900000000 -0.2854037527 
7.0400000000 -0.162640 -0.147085 -0.159093 -0.161431 -0.285404 -0.285403 -0.285404 -0.285404 7.0400000000 -0.257943 -0.258067 -0.259160 -0.256209 -0.285404 -0.285403 -0.285404 -0.285404 7.0400000000 -0.241793 -0.184737 -0.239296 -0.254702 -0.285404 -0.285403 -0.285404 -0.285404 7.0400000000 -0.272804 -0.270443 -0.271907 -0.274994 -0.285404 -0.285403 -0.285404 -0.285404 7.0400000000 -0.2854037527 
7.0900000000 -0.162383 -0.147007 -0.158845 -0.161132 -0.285404 -0.285403 -0.285404 -0.285404 7.0900000000 -0.257562 -0.257948 -0.259102 -0.256311 -0.285404 -0.285403 -0.285404 -0.285404 7.0900000000 -0.241792 -0.184736 -0.239295 -0.254701 -0.285404 -0.285403 -0.285404 -0.285404 7.0900000000 -0.272810 -0.270444 -0.271907 -0.274997 -0.285404 -0.285403 -0.285404 -0.285404 7.0900000000 -0.2854037527 
7.1400000000 -0.162133 -0.146931 -0.158602 -0.160841 -0.285404 -0.285404 -0.285404 -0.285404 7.1400000000 -0.257010 -0.257821 -0.259048 -0.256383 -0.285404 -0.285404 -0.285404 -0.285404 7.1400000000 -0.241791 -0.184736 -0.239294 -0.254700 -0.285404 -0.285404 -0.285404 -0.285404 7.1400000000 -0.272816 -0.270445 -0.271908 -0.275001 -0.285404 -0.285404 -0.285404 -0.285404 7.1400000000 -0.2854037527 
7.1900000000 -0.161888 -0.146856 -0.158365 -0.160556 -0.285404 -0.285404 -0.285404 -0.285404 7.1900000000 -0.256454 -0.257684 -0.258996 -0.256421 -0.285404 -0.285404 -0.285404 -0.285404 7.1900000000 -0.241791 -0.184735 -0.239293 -0.254699 -0.285404 -0.285404 -0.285404 -0.285404 7.1900000000 -0.272823 -0.270447 -0.271909 -0.275004 -0.285404 -0.285404 -0.285404 -0.285404 7.1900000000 -0.2854037527 
7.2400000000 -0.161650 -0.146783 -0.158132 -0.160277 -0.285404 -0.285404 -0.285404 -0.285404 7.2400000000 -0.255888 -0.257536 -0.258943 -0.256428 -0.285404 -0.285404 -0.285404 -0.285404 7.2400000000 -0.241790 -0.184735 -0.239292 -0.254699 -0.285404 -0.285404 -0.285404 -0.285404 7.2400000000 -0.272829 -0.270448 -0.271910 -0.275007 -0.285404 -0.285404 -0.285404 -0.285404 7.2400000000 -0.2854037527 
7.2900000000 -0.161417 -0.146711 -0.157904 -0.160006 -0.285404 -0.285404 -0.285404 -0.285404 7.2900000000 -0.255305 -0.257378 -0.258888 -0.256406 -0.285404 -0.285404 -0.285404 -0.285404 7.2900000000 -0.241790 -0.184735 -0.239291 -0.254698 -0.285404 -0.285404 -0.285404 -0.285404 7.2900000000 -0.272834 -0.270449 -0.271910 -0.275010 -0.285404 -0.285404 -0.285404 -0.285404 7.2900000000 -0.2854037527 
7.3400000000 -0.161190 -0.146641 -0.157680 -0.159740 -0.285404 -0.285404 -0.285404 -0.285404 7.3400000000 -0.254725 -0.257211 -0.258829 -0.256355 -0.285404 -0.285404 -0.285404 -0.285404 7.3400000000 -0.241789 -0.184734 -0.239291 -0.254697 -0.285404 -0.285404 -0.285404 -0.285404 7.3400000000 -0.272840 -0.270450 -0.271911 -0.275013 -0.285404 -0.285404 -0.285404 -0.285404 7.3400000000 -0.2854037527 
7.3900000000 -0.160969 -0.146572 -0.157462 -0.159481 -0.285404 -0.285404 -0.285404 -0.285404 7.3900000000 -0.254136 -0.257036 -0.258766 -0.256277 -0.285404 -0.285404 -0.285404 -0.285404 7.3900000000 -0.241789 -0.184734 -0.239290 -0.254697 -0.285404 -0.285404 -0.285404 -0.285404 7.3900000000 -0.272846 -0.270451 -0.271912 -0.275016 -0.285404 -0.285404 -0.285404 -0.285404 7.3900000000 -0.2854037527 
7.4400000000 -0.160752 -0.146505 -0.157248 -0.159228 -0.285404 -0.285404 -0.285404 -0.285404 7.4400000000 -0.253511 -0.256852 -0.258696 -0.256174 -0.285404 -0.285404 -0.285404 -0.285404 7.4400000000 -0.241788 -0.184734 -0.239289 -0.254696 -0.285404 -0.285404 -0.285404 -0.285404 7.4400000000 -0.272851 -0.270452 -0.271912 -0.275019 -0.285404 -0.285404 -0.285404 -0.285404 7.4400000000 -0.2854037527 
7.4900000000 -0.160542 -0.146439 -0.157038 -0.158981 -0.285404 -0.285404 -0.285404 -0.285404 7.4900000000 -0.252843 -0.256659 -0.258618 -0.256044 -0.285404 -0.285404 -0.285404 -0.285404 7.4900000000 -0.241788 -0.184733 -0.239289 -0.254695 -0.285404 -0.285404 -0.285404 -0.285404 7.4900000000 -0.272856 -0.270453 -0.271913 -0.275022 -0.285404 -0.285404 -0.285404 -0.285404 7.4900000000 -0.2854037527 
7.5400000000 -0.160336 -0.146375 -0.156833 -0.158740 -0.285404 -0.285404 -0.285404 -0.285404 7.5400000000 -0.252543 -0.256461 -0.258533 -0.255893 -0.285404 -0.285404 -0.285404 -0.285404 7.5400000000 -0.241787 -0.184733 -0.239288 -0.254695 -0.285404 -0.285404 -0.285404 -0.285404 7.5400000000 -0.272861 -0.270454 -0.271914 -0.275025 -0.285404 -0.285404 -0.285404 -0.285404 7.5400000000 -0.2854037527 
7.5900000000 -0.160135 -0.146312 -0.156633 -0.158505 -0.285404 -0.285404 -0.285404 -0.285404 7.5900000000 -0.252331 -0.256272 -0.258439 -0.255738 -0.285404 -0.285404 -0.285404 -0.285404 7.5900000000 -0.241787 -0.184733 -0.239288 -0.254694 -0.285404 -0.285404 -0.285404 -0.285404 7.5900000000 -0.272866 -0.270455 -0.271914 -0.275027 -0.285404 -0.285404 -0.285404 -0.285404 7.5900000000 -0.2854037527 
7.6400000000 -0.159939 -0.146250 -0.156437 -0.158275 -0.285404 -0.285404 -0.285404 -0.285404 7.6400000000 -0.252104 -0.256092 -0.258338 -0.255577 -0.285404 -0.285404 -0.285404 -0.285404 7.6400000000 -0.241787 -0.184733 -0.239288 -0.254694 -0.285404 -0.285404 -0.285404 -0.285404 7.6400000000 -0.272871 -0.270456 -0.271915 -0.275030 -0.285404 -0.285404 -0.285404 -0.285404 7.6400000000 -0.2854037527 
7.6900000000 -0.159748 -0.146189 -0.156245 -0.158051 -0.285404 -0.285404 -0.285404 -0.285404 7.6900000000 -0.251862 -0.255919 -0.258231 -0.255411 -0.285404 -0.285404 -0.285404 -0.285404 7.6900000000 -0.241786 -0.184732 -0.239287 -0.254694 -0.285404 -0.285404 -0.285404 -0.285404 7.6900000000 -0.272875 -0.270457 -0.271915 -0.275032 -0.285404 -0.285404 -0.285404 -0.285404 7.6900000000 -0.2854037527 
7.7400000000 -0.159562 -0.146130 -0.156057 -0.157832 -0.285404 -0.285404 -0.285404 -0.285404 7.7400000000 -0.251604 -0.255750 -0.258119 -0.255238 -0.285404 -0.285404 -0.285404 -0.285404 7.7400000000 -0.241786 -0.184732 -0.239287 -0.254693 -0.285404 -0.285404 -0.285404 -0.285404 7.7400000000 -0.272880 -0.270458 -0.271916 -0.275034 -0.285404 -0.285404 -0.285404 -0.285404 7.7400000000 -0.2854037527 
7.7900000000 -0.159380 -0.146072 -0.155873 -0.157619 -0.285404 -0.285404 -0.285404 -0.285404 7.7900000000 -0.251331 -0.255585 -0.258001 -0.255058 -0.285404 -0.285404 -0.285404 -0.285404 7.7900000000 -0.241786 -0.184732 -0.239286 -0.254693 -0.285404 -0.285404 -0.285404 -0.285404 7.7900000000 -0.272884 -0.270459 -0.271917 -0.275037 -0.285404 -0.285404 -0.285404 -0.285404 7.7900000000 -0.2854037527 
7.8400000000 -0.159202 -0.146016 -0.155693 -0.157410 -0.285404 -0.285404 -0.285404 -0.285404 7.8400000000 -0.251039 -0.255421 -0.257878 -0.254870 -0.285404 -0.285404 -0.285404 -0.285404 7.8400000000 -0.241785 -0.184732 -0.239286 -0.254693 -0.285404 -0.285404 -0.285404 -0.285404 7.8400000000 -0.272888 -0.270460 -0.271917 -0.275039 -0.285404 -0.285404 -0.285404 -0.285404 7.8400000000 -0.2854037527 
7.8900000000 -0.159029 -0.145960 -0.155517 -0.157207 -0.285404 -0.285404 -0.285404 -0.285404 7.8900000000 -0.250729 -0.255257 -0.257749 -0.254673 -0.285404 -0.285404 -0.285404 -0.285404 7.8900000000 -0.241785 -0.184732 -0.239286 -0.254692 -0.285404 -0.285404 -0.285404 -0.285404 7.8900000000 -0.272892 -0.270460 -0.271918 -0.275041 -0.285404 -0.285404 -0.285404 -0.285404 7.8900000000 -0.2854037527 
7.9400000000 -0.158861 -0.145906 -0.155345 -0.157009 -0.285404 -0.285404 -0.285404 -0.285404 7.9400000000 -0.250398 -0.255092 -0.257616 -0.254465 -0.285404 -0.285404 -0.285404 -0.285404 7.9400000000 -0.241785 -0.184732 -0.239286 -0.254692 -0.285404 -0.285404 -0.285404 -0.285404 7.9400000000 -0.272896 -0.270461 -0.271918 -0.275043 -0.285404 -0.285404 -0.285404 -0.285404 7.9400000000 -0.2854037527 
7.9900000000 -0.158696 -0.145853 -0.155177 -0.156815 -0.285404 -0.285404 -0.285404 -0.285404 7.9900000000 -0.250210 -0.254926 -0.257477 -0.254248 -0.285404 -0.285404 -0.285404 -0.285404 7.9900000000 -0.241785 -0.184731 -0.239285 -0.254692 -0.285404 -0.285404 -0.285404 -0.285404 7.9900000000 -0.272900 -0.270462 -0.271919 -0.275045 -0.285404 -0.285404 -0.285404 -0.285404 7.9900000000 -0.2854037527 
8.0500000000 -0.158504 -0.145791 -0.154980 -0.156589 -0.285404 -0.285404 -0.285404 -0.285404 8.0500000000 -0.250095 -0.254738 -0.257305 -0.253986 -0.285404 -0.285404 -0.285404 -0.285404 8.0500000000 -0.241784 -0.184731 -0.239285 -0.254691 -0.285404 -0.285404 -0.285404 -0.285404 8.0500000000 -0.272905 -0.270463 -0.271919 -0.275048 -0.285404 -0.285404 -0.285404 -0.285404 8.0500000000 -0.2854037527 
8.1000000000 -0.158348 -0.145741 -0.154820 -0.156406 -0.285404 -0.285404 -0.285404 -0.285404 8.1000000000 -0.249982 -0.254589 -0.257156 -0.253767 -0.285404 -0.285404 -0.285404 -0.285404 8.1000000000 -0.241784 -0.184731 -0.239285 -0.254691 -0.285404 -0.285404 -0.285404 -0.285404 8.1000000000 -0.272908 -0.270463 -0.271920 -0.275050 -0.285404 -0.285404 -0.285404 -0.285404 8.1000000000 -0.2854037527 
8.1500000000 -0.158196 -0.145691 -0.154664 -0.156228 -0.285404 -0.285404 -0.285404 -0.285404 8.1500000000 -0.249854 -0.254444 -0.257005 -0.253546 -0.285404 -0.285404 -0.285404 -0.285404 8.1500000000 -0.241784 -0.184731 -0.239285 -0.254691 -0.285404 -0.285404 -0.285404 -0.285404 8.1500000000 -0.272912 -0.270464 -0.271920 -0.275051 -0.285404 -0.285404 -0.285404 -0.285404 8.1500000000 -0.2854037527 
8.2000000000 -0.158048 -0.145643 -0.154511 -0.156053 -0.285404 -0.285404 -0.285404 -0.285404 8.2000000000 -0.249710 -0.254304 -0.256850 -0.253321 -0.285404 -0.285404 -0.285404 -0.285404 8.2000000000 -0.241784 -0.184731 -0.239284 -0.254691 -0.285404 -0.285404 -0.285404 -0.285404 8.2000000000 -0.272915 -0.270465 -0.271920 -0.275053 -0.285404 -0.285404 -0.285404 -0.285404 8.2000000000 -0.2854037527 
8.2500000000 -0.157904 -0.145596 -0.154362 -0.155883 -0.285404 -0.285404 -0.285404 -0.285404 8.2500000000 -0.249552 -0.254166 -0.256692 -0.253092 -0.285404 -0.285404 -0.285404 -0.285404 8.2500000000 -0.241784 -0.184731 -0.239284 -0.254691 -0.285404 -0.285404 -0.285404 -0.285404 8.2500000000 -0.272918 -0.270465 -0.271921 -0.275055 -0.285404 -0.285404 -0.285404 -0.285404 8.2500000000 -0.2854037527 
8.3000000000 -0.157763 -0.145550 -0.154216 -0.155718 -0.285404 -0.285404 -0.285404 -0.285404 8.3000000000 -0.249377 -0.254029 -0.256530 -0.252724 -0.285404 -0.285404 -0.285404 -0.285404 8.3000000000 -0.241784 -0.184731 -0.239284 -0.254690 -0.285404 -0.285404 -0.285404 -0.285404 8.3000000000 -0.272921 -0.270466 -0.271921 -0.275057 -0.285404 -0.285404 -0.285404 -0.285404 8.3000000000 -0.2854037527 
8.3500000000 -0.157625 -0.145504 -0.154073 -0.155556 -0.285404 -0.285404 -0.285404 -0.285404 8.3500000000 -0.249174 -0.253891 -0.256354 -0.252142 -0.285404 -0.285404 -0.285404 -0.285404 8.3500000000 -0.241784 -0.184731 -0.239284 -0.254690 -0.285404 -0.285404 -0.285404 -0.285404 8.3500000000 -0.272925 -0.270467 -0.271922 -0.275058 -0.285404 -0.285404 -0.285404 -0.285404 8.3500000000 -0.2854037527 
8.4000000000 -0.157491 -0.145460 -0.153933 -0.155398 -0.285404 -0.285404 -0.285404 -0.285404 8.4000000000 -0.248939 -0.253751 -0.256160 -0.251529 -0.285404 -0.285404 -0.285404 -0.285404 8.4000000000 -0.241783 -0.184731 -0.239284 -0.254690 -0.285404 -0.285404 -0.285404 -0.285404 8.4000000000 -0.272927 -0.270467 -0.271922 -0.275060 -0.285404 -0.285404 -0.285404 -0.285404 8.4000000000 -0.2854037527 
8.4500000000 -0.157361 -0.145417 -0.153797 -0.155245 -0.285404 -0.285404 -0.285404 -0.285404 8.4500000000 -0.248668 -0.253607 -0.255947 -0.250876 -0.285404 -0.285404 -0.285404 -0.285404 8.4500000000 -0.241783 -0.184730 -0.239284 -0.254690 -0.285404 -0.285404 -0.285404 -0.285404 8.4500000000 -0.272930 -0.270468 -0.271922 -0.275062 -0.285404 -0.285404 -0.285404 -0.285404 8.4500000000 -0.2854037527 
8.5000000000 -0.157233 -0.145375 -0.153664 -0.155095 -0.285404 -0.285404 -0.285404 -0.285404 8.5000000000 -0.248361 -0.253456 -0.255717 -0.250453 -0.285404 -0.285404 -0.285404 -0.285404 8.5000000000 -0.241783 -0.184730 -0.239284 -0.254690 -0.285404 -0.285404 -0.285404 -0.285404 8.5000000000 -0.272933 -0.270468 -0.271923 -0.275063 -0.285404 -0.285404 -0.285404 -0.285404 8.5000000000 -0.2854037527 
8.5500000000 -0.157109 -0.145334 -0.153534 -0.154949 -0.285404 -0.285404 -0.285404 -0.285404 8.5500000000 -0.248038 -0.253297 -0.255491 -0.250415 -0.285404 -0.285404 -0.285404 -0.285404 8.5500000000 -0.241783 -0.184730 -0.239283 -0.254690 -0.285404 -0.285404 -0.285404 -0.285404 8.5500000000 -0.272936 -0.270469 -0.271923 -0.275065 -0.285404 -0.285404 -0.285404 -0.285404 8.5500000000 -0.2854037527 
8.6000000000 -0.156988 -0.145294 -0.153407 -0.154806 -0.285404 -0.285404 -0.285404 -0.285404 8.6000000000 -0.247822 -0.253132 -0.255276 -0.250353 -0.285404 -0.285404 -0.285404 -0.285404 8.6000000000 -0.241783 -0.184730 -0.239283 -0.254690 -0.285404 -0.285404 -0.285404 -0.285404 8.6000000000 -0.272939 -0.270469 -0.271923 -0.275066 -0.285404 -0.285404 -0.285404 -0.285404 8.6000000000 -0.2854037527 
8.6500000000 -0.156870 -0.145254 -0.153282 -0.154667 -0.285404 -0.285404 -0.285404 -0.285404 8.6500000000 -0.247776 -0.252970 -0.255068 -0.250279 -0.285404 -0.285404 -0.285404 -0.285404 8.6500000000 -0.241783 -0.184730 -0.239283 -0.254690 -0.285404 -0.285404 -0.285404 -0.285404 8.6500000000 -0.272941 -0.270470 -0.271924 -0.275067 -0.285404 -0.285404 -0.285404 -0.285404 8.6500000000 -0.2854037527 
8.7000000000 -0.156755 -0.145216 -0.153161 -0.154532 -0.285404 -0.285404 -0.285404 -0.285404 8.7000000000 -0.247719 -0.252815 -0.254868 -0.250197 -0.285404 -0.285404 -0.285404 -0.285404 8.7000000000 -0.241783 -0.184730 -0.239283 -0.254690 -0.285404 -0.285404 -0.285404 -0.285404 8.7000000000 -0.272944 -0.270470 -0.271924 -0.275069 -0.285404 -0.285404 -0.285404 -0.285404 8.7000000000 -0.2854037527 
8.7500000000 -0.156642 -0.145178 -0.153043 -0.154400 -0.285404 -0.285404 -0.285404 -0.285404 8.7500000000 -0.247654 -0.252666 -0.254675 -0.250107 -0.285404 -0.285404 -0.285404 -0.285404 8.7500000000 -0.241783 -0.184730 -0.239283 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 8.7500000000 -0.272946 -0.270471 -0.271924 -0.275070 -0.285404 -0.285404 -0.285404 -0.285404 8.7500000000 -0.2854037527 
8.8000000000 -0.156533 -0.145142 -0.152927 -0.154271 -0.285404 -0.285404 -0.285404 -0.285404 8.8000000000 -0.247579 -0.252522 -0.254487 -0.250009 -0.285404 -0.285404 -0.285404 -0.285404 8.8000000000 -0.241783 -0.184730 -0.239283 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 8.8000000000 -0.272948 -0.270471 -0.271925 -0.275071 -0.285404 -0.285404 -0.285404 -0.285404 8.8000000000 -0.2854037527 
8.8500000000 -0.156426 -0.145106 -0.152814 -0.154145 -0.285404 -0.285404 -0.285404 -0.285404 8.8500000000 -0.247495 -0.252382 -0.254304 -0.249903 -0.285404 -0.285404 -0.285404 -0.285404 8.8500000000 -0.241783 -0.184730 -0.239283 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 8.8500000000 -0.272951 -0.270472 -0.271925 -0.275072 -0.285404 -0.285404 -0.285404 -0.285404 8.8500000000 -0.2854037527 
8.9000000000 -0.156322 -0.145071 -0.152703 -0.154023 -0.285404 -0.285404 -0.285404 -0.285404 8.9000000000 -0.247402 -0.252245 -0.254126 -0.249790 -0.285404 -0.285404 -0.285404 -0.285404 8.9000000000 -0.241783 -0.184730 -0.239283 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 8.9000000000 -0.272953 -0.270472 -0.271925 -0.275074 -0.285404 -0.285404 -0.285404 -0.285404 8.9000000000 -0.2854037527 
8.9500000000 -0.156220 -0.145037 -0.152596 -0.153904 -0.285404 -0.285404 -0.285404 -0.285404 8.9500000000 -0.247301 -0.252110 -0.253951 -0.249669 -0.285404 -0.285404 -0.285404 -0.285404 8.9500000000 -0.241783 -0.184730 -0.239283 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 8.9500000000 -0.272955 -0.270473 -0.271925 -0.275075 -0.285404 -0.285404 -0.285404 -0.285404 8.9500000000 -0.2854037527 
9.0000000000 -0.156121 -0.145003 -0.152490 -0.153787 -0.285404 -0.285404 -0.285404 -0.285404 9.0000000000 -0.247190 -0.251978 -0.253780 -0.249540 -0.285404 -0.285404 -0.285404 -0.285404 9.0000000000 -0.241783 -0.184730 -0.239283 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.0000000000 -0.272957 -0.270473 -0.271926 -0.275076 -0.285404 -0.285404 -0.285404 -0.285404 9.0000000000 -0.2854037527 
9.0500000000 -0.156025 -0.144971 -0.152388 -0.153674 -0.285404 -0.285404 -0.285404 -0.285404 9.0500000000 -0.247070 -0.251848 -0.253611 -0.249404 -0.285404 -0.285404 -0.285404 -0.285404 9.0500000000 -0.241783 -0.184730 -0.239283 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.0500000000 -0.272959 -0.270474 -0.271926 -0.275077 -0.285404 -0.285404 -0.285404 -0.285404 9.0500000000 -0.2854037527 
9.1000000000 -0.155931 -0.144939 -0.152287 -0.153563 -0.285404 -0.285404 -0.285404 -0.285404 9.1000000000 -0.246941 -0.251719 -0.253445 -0.249260 -0.285404 -0.285404 -0.285404 -0.285404 9.1000000000 -0.241783 -0.184730 -0.239283 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.1000000000 -0.272961 -0.270474 -0.271926 -0.275078 -0.285404 -0.285404 -0.285404 -0.285404 9.1000000000 -0.2854037527 
9.1500000000 -0.155839 -0.144908 -0.152189 -0.153456 -0.285404 -0.285404 -0.285404 -0.285404 9.1500000000 -0.246802 -0.251590 -0.253280 -0.249107 -0.285404 -0.285404 -0.285404 -0.285404 9.1500000000 -0.241782 -0.184730 -0.239283 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.1500000000 -0.272963 -0.270474 -0.271926 -0.275079 -0.285404 -0.285404 -0.285404 -0.285404 9.1500000000 -0.2854037527 
9.2000000000 -0.155750 -0.144877 -0.152094 -0.153351 -0.285404 -0.285404 -0.285404 -0.285404 9.2000000000 -0.246653 -0.251461 -0.253116 -0.248946 -0.285404 -0.285404 -0.285404 -0.285404 9.2000000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.2000000000 -0.272965 -0.270475 -0.271927 -0.275080 -0.285404 -0.285404 -0.285404 -0.285404 9.2000000000 -0.2854037527 
9.2500000000 -0.155662 -0.144848 -0.152001 -0.153248 -0.285404 -0.285404 -0.285404 -0.285404 9.2500000000 -0.246494 -0.251333 -0.252952 -0.248777 -0.285404 -0.285404 -0.285404 -0.285404 9.2500000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.2500000000 -0.272966 -0.270475 -0.271927 -0.275081 -0.285404 -0.285404 -0.285404 -0.285404 9.2500000000 -0.2854037527 
9.3000000000 -0.155577 -0.144819 -0.151909 -0.153148 -0.285404 -0.285404 -0.285404 -0.285404 9.3000000000 -0.246325 -0.251203 -0.252789 -0.248598 -0.285404 -0.285404 -0.285404 -0.285404 9.3000000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.3000000000 -0.272968 -0.270475 -0.271927 -0.275082 -0.285404 -0.285404 -0.285404 -0.285404 9.3000000000 -0.2854037527 
9.3500000000 -0.155495 -0.144790 -0.151820 -0.153051 -0.285404 -0.285404 -0.285404 -0.285404 9.3500000000 -0.246144 -0.251072 -0.252625 -0.248409 -0.285404 -0.285404 -0.285404 -0.285404 9.3500000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.3500000000 -0.272970 -0.270476 -0.271927 -0.275083 -0.285404 -0.285404 -0.285404 -0.285404 9.3500000000 -0.2854037527 
9.4000000000 -0.155414 -0.144763 -0.151734 -0.152956 -0.285404 -0.285404 -0.285404 -0.285404 9.4000000000 -0.245951 -0.250939 -0.252460 -0.248210 -0.285404 -0.285404 -0.285404 -0.285404 9.4000000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.4000000000 -0.272971 -0.270476 -0.271927 -0.275084 -0.285404 -0.285404 -0.285404 -0.285404 9.4000000000 -0.2854037527 
9.4500000000 -0.155335 -0.144736 -0.151649 -0.152864 -0.285404 -0.285404 -0.285404 -0.285404 9.4500000000 -0.245746 -0.250805 -0.252295 -0.248072 -0.285404 -0.285404 -0.285404 -0.285404 9.4500000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.4500000000 -0.272973 -0.270476 -0.271928 -0.275085 -0.285404 -0.285404 -0.285404 -0.285404 9.4500000000 -0.2854037527 
9.5000000000 -0.155258 -0.144710 -0.151566 -0.152774 -0.285404 -0.285404 -0.285404 -0.285404 9.5000000000 -0.245534 -0.250667 -0.252133 -0.248028 -0.285404 -0.285404 -0.285404 -0.285404 9.5000000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.5000000000 -0.272975 -0.270477 -0.271928 -0.275085 -0.285404 -0.285404 -0.285404 -0.285404 9.5000000000 -0.2854037527 
9.5500000000 -0.155183 -0.144684 -0.151486 -0.152686 -0.285404 -0.285404 -0.285404 -0.285404 9.5500000000 -0.245360 -0.250529 -0.251977 -0.247969 -0.285404 -0.285404 -0.285404 -0.285404 9.5500000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.5500000000 -0.272976 -0.270477 -0.271928 -0.275086 -0.285404 -0.285404 -0.285404 -0.285404 9.5500000000 -0.2854037527 
9.6000000000 -0.155110 -0.144659 -0.151407 -0.152600 -0.285404 -0.285404 -0.285404 -0.285404 9.6000000000 -0.245210 -0.250391 -0.251825 -0.247899 -0.285404 -0.285404 -0.285404 -0.285404 9.6000000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.6000000000 -0.272977 -0.270477 -0.271928 -0.275087 -0.285404 -0.285404 -0.285404 -0.285404 9.6000000000 -0.2854037527 
9.6500000000 -0.155039 -0.144634 -0.151330 -0.152517 -0.285404 -0.285404 -0.285404 -0.285404 9.6500000000 -0.245052 -0.250254 -0.251676 -0.247818 -0.285404 -0.285404 -0.285404 -0.285404 9.6500000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.6500000000 -0.272979 -0.270477 -0.271928 -0.275088 -0.285404 -0.285404 -0.285404 -0.285404 9.6500000000 -0.2854037527 
9.7000000000 -0.154970 -0.144610 -0.151255 -0.152436 -0.285404 -0.285404 -0.285404 -0.285404 9.7000000000 -0.244887 -0.250118 -0.251529 -0.247727 -0.285404 -0.285404 -0.285404 -0.285404 9.7000000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.7000000000 -0.272980 -0.270478 -0.271929 -0.275088 -0.285404 -0.285404 -0.285404 -0.285404 9.7000000000 -0.2854037527 
9.7500000000 -0.154902 -0.144587 -0.151182 -0.152356 -0.285404 -0.285404 -0.285404 -0.285404 9.7500000000 -0.244714 -0.249982 -0.251385 -0.247626 -0.285404 -0.285404 -0.285404 -0.285404 9.7500000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.7500000000 -0.272981 -0.270478 -0.271929 -0.275089 -0.285404 -0.285404 -0.285404 -0.285404 9.7500000000 -0.2854037527 
9.8000000000 -0.154836 -0.144564 -0.151110 -0.152279 -0.285404 -0.285404 -0.285404 -0.285404 9.8000000000 -0.244532 -0.249846 -0.251241 -0.247515 -0.285404 -0.285404 -0.285404 -0.285404 9.8000000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.8000000000 -0.272983 -0.270478 -0.271929 -0.275090 -0.285404 -0.285404 -0.285404 -0.285404 9.8000000000 -0.2854037527 
9.8500000000 -0.154772 -0.144542 -0.151041 -0.152204 -0.285404 -0.285404 -0.285404 -0.285404 9.8500000000 -0.244340 -0.249710 -0.251099 -0.247394 -0.285404 -0.285404 -0.285404 -0.285404 9.8500000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.8500000000 -0.272984 -0.270478 -0.271929 -0.275090 -0.285404 -0.285404 -0.285404 -0.285404 9.8500000000 -0.2854037527 
9.9000000000 -0.154709 -0.144520 -0.150973 -0.152130 -0.285404 -0.285404 -0.285404 -0.285404 9.9000000000 -0.244137 -0.249573 -0.250956 -0.247263 -0.285404 -0.285404 -0.285404 -0.285404 9.9000000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.9000000000 -0.272985 -0.270479 -0.271929 -0.275091 -0.285404 -0.285404 -0.285404 -0.285404 9.9000000000 -0.2854037527 
9.9500000000 -0.154648 -0.144499 -0.150906 -0.152059 -0.285404 -0.285404 -0.285404 -0.285404 9.9500000000 -0.243923 -0.249435 -0.250814 -0.247121 -0.285404 -0.285404 -0.285404 -0.285404 9.9500000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 9.9500000000 -0.272986 -0.270479 -0.271929 -0.275092 -0.285404 -0.285404 -0.285404 -0.285404 9.9500000000 -0.2854037527 
10.0000000000 -0.154589 -0.144478 -0.150842 -0.151989 -0.285404 -0.285404 -0.285404 -0.285404 10.0000000000 -0.243697 -0.249295 -0.250670 -0.246969 -0.285404 -0.285404 -0.285404 -0.285404 10.0000000000 -0.241782 -0.184730 -0.239282 -0.254689 -0.285404 -0.285404 -0.285404 -0.285404 10.0000000000 -0.272987 -0.270479 -0.271929 -0.275092 -0.285404 -0.285404 -0.285404 -0.285404 10.0000000000 -0.2854037527 


==> fig/TriggerRho.txt <==
t_set_tt rho_set_plot_1 rho_set_plot_2 rho_set_plot_3 rho_set_plot_4 rho_bar t_set_tt_triggerPlot_4 Trigger_rho_set_triggerPlot_4 t_set_tt_triggerPlot_2 Trigger_rho_set_triggerPlot_2 t_set_tt_triggerPlot_1 Trigger_rho_set_triggerPlot_1 t_set_tt_triggerPlot_3 Trigger_rho_set_triggerPlot_3 
0.0000000000 7.572417 5.602883 7.572417 7.572417 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.0600000000 0.055606 0.108337 0.052976 0.144308 0.0000000000 0.0100000000 0.0000000000 0.0100000000 0.0000000000 0.0100000000 0.0000000000 0.0100000000 0.0000000000 
0.1100000000 0.043267 0.111326 0.035899 0.103863 0.0000000000 0.0200000000 0.0000000000 0.0200000000 0.0000000000 0.0200000000 0.0000000000 0.0200000000 0.0000000000 
0.1600000000 0.025040 0.085284 0.019926 0.084953 0.0000000000 0.0300000000 0.0000000000 0.0300000000 0.0000000000 0.0300000000 0.0000000000 0.0300000000 0.0000000000 
0.2100000000 0.018690 0.073820 0.014853 0.067717 0.0000000000 0.0400000000 0.0000000000 0.0400000000 0.0000000000 0.0400000000 0.0000000000 0.0400000000 0.0000000000 
0.2600000000 0.012961 0.062007 0.007460 0.059633 0.0000000000 0.0500000000 0.0000000000 0.0600000000 0.0000000000 0.0500000000 0.0000000000 0.0500000000 0.0000000000 
0.3100000000 0.004218 0.049868 0.001050 0.044172 0.0000000000 0.0600000000 0.0000000000 0.0700000000 0.0000000000 0.0600000000 0.0000000000 0.0600000000 0.0000000000 
0.3600000000 0.007905 0.039737 0.026251 0.036701 0.0000000000 0.0700000000 0.0000000000 0.0800000000 0.0000000000 0.0700000000 0.0000000000 0.0700000000 0.0000000000 
0.4100000000 0.022261 0.030622 -0.003902 0.028950 0.0000000000 0.0800000000 0.0000000000 0.0900000000 0.0000000000 0.0800000000 0.0000000000 0.0800000000 0.0000000000 
0.4600000000 -0.005515 0.024033 -0.001120 0.017304 0.0000000000 0.0900000000 0.0000000000 0.1000000000 0.0000000000 0.0900000000 0.0000000000 0.0900000000 0.0000000000 
0.5100000000 -0.007058 0.013856 0.014857 0.013242 0.0000000000 0.1000000000 0.0000000000 0.1100000000 0.0000000000 0.1000000000 0.0000000000 0.1000000000 0.0000000000 
0.5600000000 0.013955 0.008894 -0.006547 0.006636 0.0000000000 0.1100000000 0.0000000000 0.1200000000 0.0000000000 0.1100000000 0.0000000000 0.1100000000 0.0000000000 
0.6100000000 -0.007403 0.002515 0.006980 0.003089 0.0000000000 0.1200000000 0.0000000000 0.1300000000 0.0000000000 0.1200000000 0.0000000000 0.1200000000 0.0000000000 
0.6600000000 0.001947 -0.000793 -0.010721 0.005012 0.0000000000 0.1300000000 0.0000000000 0.1400000000 0.0000000000 0.1300000000 0.0000000000 0.1300000000 0.0000000000 
0.7100000000 0.011844 0.004104 -0.010821 0.025523 0.0000000000 0.1400000000 0.0000000000 0.1500000000 0.0000000000 0.1400000000 0.0000000000 0.1400000000 0.0000000000 
0.7600000000 0.011086 0.016197 -0.013890 -0.006351 0.0000000000 0.1500000000 0.0000000000 0.1600000000 0.0000000000 0.1500000000 0.0000000000 0.1500000000 0.0000000000 
0.8100000000 0.010441 -0.002519 0.005282 0.014664 0.0000000000 0.1600000000 0.0000000000 0.1700000000 0.0000000000 0.1600000000 0.0000000000 0.1600000000 0.0000000000 
0.8600000000 0.006948 0.015606 -0.004599 -0.004335 0.0000000000 0.1700000000 0.0000000000 0.1800000000 0.0000000000 0.1700000000 0.0000000000 0.1700000000 0.0000000000 
0.9100000000 -0.007709 -0.007591 0.006475 0.010470 0.0000000000 0.1800000000 0.0000000000 0.1900000000 0.0000000000 0.1800000000 0.0000000000 0.1800000000 0.0000000000 
0.9600000000 0.005429 0.003623 -0.009010 -0.010133 0.0000000000 0.1900000000 0.0000000000 0.2000000000 0.0000000000 0.1900000000 0.0000000000 0.1900000000 0.0000000000 
1.0100000000 -0.016357 -0.000464 -0.003082 -0.000592 0.0000000000 0.2000000000 0.0000000000 0.2100000000 0.0000000000 0.2000000000 0.0000000000 0.2000000000 0.0000000000 
1.0600000000 -0.014238 -0.001544 0.002091 -0.004537 0.0000000000 0.2100000000 0.0000000000 0.2200000000 0.0000000000 0.2100000000 0.0000000000 0.2100000000 0.0000000000 
1.1100000000 -0.016807 -0.011699 0.005318 -0.002619 0.0000000000 0.2200000000 0.0000000000 0.2300000000 0.0000000000 0.2200000000 0.0000000000 0.2200000000 0.0000000000 
1.1600000000 -0.017933 0.001896 0.003659 -0.012612 0.0000000000 0.2300000000 0.0000000000 0.2400000000 0.0000000000 0.2300000000 0.0000000000 0.2300000000 0.0000000000 
1.2100000000 0.003593 -0.008277 -0.005913 -0.000025 0.0000000000 0.2400000000 0.0000000000 0.2500000000 0.0000000000 0.2400000000 0.0000000000 0.2400000000 0.0000000000 
1.2600000000 -0.001546 -0.000080 -0.016757 -0.015758 0.0000000000 0.2500000000 0.0000000000 0.2600000000 0.0000000000 0.2500000000 0.0000000000 0.2500000000 0.0000000000 
1.3100000000 -0.007646 0.002101 -0.005852 -0.009215 0.0000000000 0.2600000000 0.0000000000 0.2700000000 0.0000000000 0.2600000000 0.0000000000 0.2600000000 0.0000000000 
1.3600000000 -0.011437 0.000875 -0.019818 -0.003386 0.0000000000 0.2700000000 0.0000000000 0.2800000000 0.0000000000 0.2700000000 0.0000000000 0.2700000000 0.0000000000 
1.4100000000 -0.015490 -0.002469 -0.010372 0.002051 0.0000000000 0.2800000000 0.0000000000 0.2900000000 0.0000000000 0.2800000000 0.0000000000 0.2800000000 0.0000000000 
1.4600000000 0.004111 -0.007749 -0.002565 -0.018176 0.0000000000 0.2900000000 0.0000000000 0.3000000000 0.0000000000 0.2900000000 0.0000000000 0.2900000000 0.0000000000 
1.5100000000 -0.006723 -0.015375 -0.017338 0.004355 0.0000000000 0.3000000000 0.0000000000 0.3100000000 0.0000000000 0.3000000000 0.0000000000 0.3000000000 0.0000000000 
1.5600000000 -0.015450 -0.000153 -0.009713 -0.001872 0.0000000000 0.3100000000 0.0000000000 0.3200000000 0.0000000000 0.3100000000 0.0000000000 0.3100000000 0.0000000000 
1.6100000000 -0.001554 -0.011559 -0.003299 -0.009466 0.0000000000 0.3200000000 0.0000000000 0.3300000000 0.0000000000 0.3200000000 0.0000000000 0.3200000000 0.0000000000 
1.6600000000 -0.013215 0.000110 -0.021149 -0.018029 0.0000000000 0.3300000000 0.0000000000 0.3400000000 0.0000000000 0.3300000000 0.0000000000 0.3300000000 0.0000000000 
1.7100000000 -0.000393 -0.006091 -0.016892 -0.007032 0.0000000000 0.3400000000 0.0000000000 0.3500000000 0.0000000000 0.3500000000 0.0000000000 0.3400000000 0.0000000000 
1.7600000000 -0.015625 -0.017414 -0.013119 -0.018308 0.0000000000 0.3500000000 0.0000000000 0.3600000000 0.0000000000 0.3600000000 0.0000000000 0.3600000000 0.0000000000 
1.8100000000 -0.007181 -0.010178 -0.010084 -0.007098 0.0000000000 0.3600000000 0.0000000000 0.3700000000 0.0000000000 0.3800000000 0.0000000000 0.3700000000 0.0000000000 
1.8600000000 -0.022087 -0.003933 -0.007783 -0.017515 0.0000000000 0.3700000000 0.0000000000 0.3800000000 0.0000000000 0.3900000000 0.0000000000 0.3900000000 0.0000000000 
1.9100000000 -0.021173 -0.021377 -0.006223 -0.003704 0.0000000000 0.3800000000 0.0000000000 0.3900000000 0.0000000000 0.4100000000 0.0000000000 0.4000000000 0.0000000000 
1.9600000000 -0.019866 -0.017317 -0.005266 -0.016307 0.0000000000 0.3900000000 0.0000000000 0.4000000000 0.0000000000 0.4200000000 0.0000000000 0.4200000000 0.0000000000 
2.0200000000 -0.017956 -0.013173 -0.004580 -0.004538 0.0000000000 0.4000000000 0.0000000000 0.4100000000 0.0000000000 0.4400000000 0.0000000000 0.4300000000 0.0000000000 
2.0700000000 -0.016094 -0.010315 -0.004321 -0.018190 0.0000000000 0.4100000000 0.0000000000 0.4200000000 0.0000000000 0.4500000000 0.0000000000 0.4500000000 0.0000000000 
2.1200000000 -0.013961 -0.007953 -0.004329 -0.008232 0.0000000000 0.4200000000 0.0000000000 0.4300000000 0.0000000000 0.4700000000 0.0000000000 0.4700000000 0.0000000000 
2.1700000000 -0.011536 -0.006035 -0.004582 -0.020253 0.0000000000 0.4300000000 0.0000000000 0.4400000000 0.0000000000 0.4900000000 0.0000000000 0.4900000000 0.0000000000 
2.2200000000 -0.008810 -0.004507 -0.005044 -0.010315 0.0000000000 0.4400000000 0.0000000000 0.4500000000 0.0000000000 0.5000000000 0.0000000000 0.5100000000 0.0000000000 
2.2700000000 -0.005757 -0.003317 -0.005696 0.002200 0.0000000000 0.4500000000 0.0000000000 0.4600000000 0.0000000000 0.5200000000 0.0000000000 0.5300000000 0.0000000000 
2.3200000000 -0.002452 -0.002417 -0.006430 -0.016043 0.0000000000 0.4600000000 0.0000000000 0.4700000000 0.0000000000 0.5400000000 0.0000000000 0.5500000000 0.0000000000 
2.3700000000 -0.021701 -0.001754 -0.007114 -0.009583 0.0000000000 0.4700000000 0.0000000000 0.4800000000 0.0000000000 0.5600000000 0.0000000000 0.5700000000 0.0000000000 
2.4200000000 -0.018569 -0.001302 -0.007792 -0.002102 0.0000000000 0.4800000000 0.0000000000 0.4900000000 0.0000000000 0.5800000000 0.0000000000 0.5900000000 0.0000000000 
2.4700000000 -0.015289 -0.001031 -0.008470 -0.020373 0.0000000000 0.4900000000 0.0000000000 0.5000000000 0.0000000000 0.6000000000 0.0000000000 0.6100000000 0.0000000000 
2.5200000000 -0.011987 -0.000898 -0.009036 -0.017458 0.0000000000 0.5000000000 0.0000000000 0.5100000000 0.0000000000 0.6200000000 0.0000000000 0.6300000000 0.0000000000 
2.5700000000 -0.008674 -0.000865 -0.009521 -0.014233 0.0000000000 0.5100000000 0.0000000000 0.5200000000 0.0000000000 0.6400000000 0.0000000000 0.6500000000 0.0000000000 
2.6200000000 -0.005343 -0.000905 -0.009964 -0.010684 0.0000000000 0.5200000000 0.0000000000 0.5300000000 0.0000000000 0.6600000000 0.0000000000 0.6700000000 0.0000000000 
2.6700000000 -0.001983 -0.001002 -0.010392 -0.006794 0.0000000000 0.5300000000 0.0000000000 0.5400000000 0.0000000000 0.6800000000 0.0000000000 0.7000000000 0.0000000000 
2.7200000000 -0.020238 -0.001152 -0.010819 -0.002530 0.0000000000 0.5400000000 0.0000000000 0.5500000000 0.0000000000 0.7100000000 0.0000000000 0.7300000000 0.0000000000 
2.7700000000 -0.014486 -0.001468 -0.011264 -0.020505 0.0000000000 0.5500000000 0.0000000000 0.5600000000 0.0000000000 0.7300000000 0.0000000000 0.7500000000 0.0000000000 
2.8200000000 -0.008085 -0.001946 -0.011779 -0.015447 0.0000000000 0.5600000000 0.0000000000 0.5700000000 0.0000000000 0.7600000000 0.0000000000 0.7800000000 0.0000000000 
2.8700000000 -0.000911 -0.002554 -0.012377 -0.009452 0.0000000000 0.5700000000 0.0000000000 0.5800000000 0.0000000000 0.7800000000 0.0000000000 0.8100000000 0.0000000000 
2.9200000000 -0.016005 -0.003295 -0.013061 -0.002279 0.0000000000 0.5800000000 0.0000000000 0.5900000000 0.0000000000 0.8100000000 0.0000000000 0.8400000000 0.0000000000 
2.9700000000 -0.006659 -0.004222 -0.013825 -0.019132 0.0000000000 0.5900000000 0.0000000000 0.6000000000 0.0000000000 0.8300000000 0.0000000000 0.8700000000 0.0000000000 
3.0200000000 -0.021085 -0.005319 -0.014628 -0.013378 0.0000000000 0.6000000000 0.0000000000 0.6100000000 0.0000000000 0.8600000000 0.0000000000 0.9100000000 0.0000000000 
3.0700000000 -0.018460 -0.006356 -0.015478 -0.006476 0.0000000000 0.6100000000 0.0000000000 0.6200000000 0.0000000000 0.8900000000 0.0000000000 0.9400000000 0.0000000000 
3.1200000000 -0.015475 -0.007242 -0.016374 0.001701 0.0000000000 0.6200000000 0.0000000000 0.6300000000 0.0000000000 0.9200000000 0.0000000000 0.9800000000 0.0000000000 
3.1700000000 -0.012156 -0.008039 -0.017246 -0.018933 0.0000000000 0.6300000000 0.0000000000 0.6400000000 0.0000000000 0.9600000000 0.0000000000 1.0200000000 0.0000000000 
3.2200000000 -0.008583 -0.008775 -0.018015 -0.015691 0.0000000000 0.6500000000 0.0000000000 0.6500000000 0.0000000000 1.0000000000 0.0000000000 1.0600000000 0.0000000000 
3.2700000000 -0.004722 -0.009470 -0.018718 -0.012039 0.0000000000 0.6600000000 0.0000000000 0.6700000000 0.0000000000 1.0400000000 0.0000000000 1.1100000000 0.0000000000 
3.3200000000 -0.000529 -0.010141 -0.019382 -0.007915 0.0000000000 0.6800000000 0.0000000000 0.6800000000 0.0000000000 1.1000000000 0.0000000000 1.1600000000 0.0000000000 
3.3700000000 -0.021431 -0.010770 -0.020027 -0.003279 0.0000000000 0.6900000000 0.0000000000 0.7000000000 0.0000000000 1.1500000000 0.0000000000 1.2400000000 0.0000000000 
3.4200000000 -0.020225 -0.011298 -0.020662 -0.022881 0.0000000000 0.7100000000 0.0000000000 0.7100000000 0.0000000000 1.2100000000 0.0000000000 1.3500000000 0.0000000000 
3.4700000000 -0.019073 -0.011753 -0.021091 -0.026161 0.0000000000 0.7200000000 0.0000000000 0.7300000000 0.0000000000 1.2700000000 0.0000000000 1.4800000000 0.0000000000 
3.5200000000 -0.018106 -0.012135 -0.021269 -0.028782 0.0000000000 0.7400000000 0.0000000000 0.7400000000 0.0000000000 1.3300000000 0.0000000000 1.6500000000 0.0000000000 
3.5700000000 -0.017301 -0.012447 -0.021284 -0.030893 0.0000000000 0.7500000000 0.0000000000 0.7600000000 0.0000000000 1.3900000000 0.0000000000     
3.6200000000 -0.016639 -0.012694 -0.021193 -0.032607 0.0000000000 0.7700000000 0.0000000000 0.7800000000 0.0000000000 1.4600000000 0.0000000000     
3.6700000000 -0.016102 -0.012885 -0.021037 -0.034008 0.0000000000 0.7900000000 0.0000000000 0.8000000000 0.0000000000 1.5300000000 0.0000000000     
3.7200000000 -0.015675 -0.013028 -0.020843 -0.035163 0.0000000000 0.8100000000 0.0000000000 0.8200000000 0.0000000000 1.6200000000 0.0000000000     
3.7700000000 -0.015343 -0.013130 -0.020632 -0.036120 0.0000000000 0.8300000000 0.0000000000 0.8400000000 0.0000000000 1.7200000000 0.0000000000     
3.8200000000 -0.015093 -0.013199 -0.020414 -0.036920 0.0000000000 0.8500000000 0.0000000000 0.8600000000 0.0000000000 1.8500000000 0.0000000000     
3.8700000000 -0.014914 -0.013242 -0.020199 -0.037592 0.0000000000 0.8700000000 0.0000000000 0.8800000000 0.0000000000 2.3600000000 0.0000000000     
3.9200000000 -0.014797 -0.013262 -0.019992 -0.038159 0.0000000000 0.8900000000 0.0000000000 0.9000000000 0.0000000000 2.7000000000 0.0000000000     
3.9700000000 -0.014732 -0.013266 -0.019797 -0.038642 0.0000000000 0.9100000000 0.0000000000 0.9200000000 0.0000000000 2.8800000000 0.0000000000     
4.0300000000 -0.014712 -0.013252 -0.019579 -0.039130 0.0000000000 0.9300000000 0.0000000000 0.9400000000 0.0000000000 3.0100000000 0.0000000000     
4.0800000000 -0.014736 -0.013229 -0.019412 -0.039474 0.0000000000 0.9500000000 0.0000000000 0.9600000000 0.0000000000 3.3300000000 0.0000000000     
4.1300000000 -0.014792 -0.013199 -0.019260 -0.039771 0.0000000000 0.9700000000 0.0000000000 0.9900000000 0.0000000000         
4.1800000000 -0.014873 -0.013162 -0.019120 -0.040029 0.0000000000 0.9900000000 0.0000000000 1.0200000000 0.0000000000         
4.2300000000 -0.014975 -0.013121 -0.018992 -0.040255 0.0000000000 1.0200000000 0.0000000000 1.0400000000 0.0000000000         
4.2800000000 -0.015095 -0.013077 -0.018876 -0.040453 0.0000000000 1.0400000000 0.0000000000 1.0700000000 0.0000000000         
4.3300000000 -0.015230 -0.013031 -0.018770 -0.040627 0.0000000000 1.0700000000 0.0000000000 1.1000000000 0.0000000000         
4.3800000000 -0.015376 -0.012984 -0.018674 -0.040781 0.0000000000 1.0900000000 0.0000000000 1.1300000000 0.0000000000         
4.4300000000 -0.015531 -0.012935 -0.018587 -0.040919 0.0000000000 1.1200000000 0.0000000000 1.1600000000 0.0000000000         
4.4800000000 -0.015694 -0.012887 -0.018507 -0.041041 0.0000000000 1.1500000000 0.0000000000 1.1900000000 0.0000000000         
4.5300000000 -0.015861 -0.012838 -0.018435 -0.041152 0.0000000000 1.1800000000 0.0000000000 1.2300000000 0.0000000000         
4.5800000000 -0.016032 -0.012789 -0.018368 -0.041251 0.0000000000 1.2200000000 0.0000000000 1.2700000000 0.0000000000         
4.6300000000 -0.016206 -0.012741 -0.018308 -0.041341 0.0000000000 1.2500000000 0.0000000000 1.3100000000 0.0000000000         
4.6800000000 -0.016381 -0.012694 -0.018252 -0.041423 0.0000000000 1.2900000000 0.0000000000 1.3600000000 0.0000000000         
4.7300000000 -0.016556 -0.012647 -0.018201 -0.041498 0.0000000000 1.3300000000 0.0000000000 1.4200000000 0.0000000000         
4.7800000000 -0.016731 -0.012601 -0.018154 -0.041567 0.0000000000 1.3700000000 0.0000000000 1.4900000000 0.0000000000         
4.8300000000 -0.016904 -0.012557 -0.018110 -0.041631 0.0000000000 1.4100000000 0.0000000000 1.5700000000 0.0000000000         
4.8800000000 -0.017076 -0.012513 -0.018069 -0.041689 0.0000000000 1.4500000000 0.0000000000 1.6600000000 0.0000000000         
4.9300000000 -0.017246 -0.012470 -0.018032 -0.041744 0.0000000000 1.5100000000 0.0000000000 1.7300000000 0.0000000000         
4.9800000000 -0.017414 -0.012428 -0.017997 -0.041795 0.0000000000 1.5700000000 0.0000000000 1.9000000000 0.0000000000         
5.0300000000 -0.017579 -0.012388 -0.017964 -0.041843 0.0000000000 1.6400000000 0.0000000000             
5.0800000000 -0.017741 -0.012348 -0.017933 -0.041887 0.0000000000 1.7400000000 0.0000000000             
5.1300000000 -0.017899 -0.012310 -0.017904 -0.041930 0.0000000000 1.8400000000 0.0000000000             
5.1800000000 -0.018055 -0.012272 -0.017877 -0.041970 0.0000000000 1.9300000000 0.0000000000             
5.2300000000 -0.018206 -0.012236 -0.017851 -0.042007 0.0000000000 2.0500000000 0.0000000000             
5.2800000000 -0.018355 -0.012200 -0.017826 -0.042043 0.0000000000 2.1600000000 0.0000000000             
5.3300000000 -0.018500 -0.012166 -0.017803 -0.042077 0.0000000000 2.2700000000 0.0000000000             
5.3800000000 -0.018641 -0.012132 -0.017781 -0.042110 0.0000000000 2.4400000000 0.0000000000             
5.4300000000 -0.018779 -0.012099 -0.017760 -0.042141 0.0000000000 2.7500000000 0.0000000000             
5.4800000000 -0.018913 -0.012068 -0.017739 -0.042171 0.0000000000 2.9400000000 0.0000000000             
5.5300000000 -0.019044 -0.012037 -0.017720 -0.042200 0.0000000000 3.1200000000 0.0000000000             
5.5800000000 -0.019171 -0.012007 -0.017701 -0.042227 0.0000000000 3.4100000000 0.0000000000             
5.6300000000 -0.019295 -0.011978 -0.017684 -0.042254 0.0000000000                 
5.6800000000 -0.019415 -0.011950 -0.017667 -0.042279 0.0000000000                 
5.7300000000 -0.019532 -0.011922 -0.017650 -0.042304 0.0000000000                 
5.7800000000 -0.019645 -0.011896 -0.017634 -0.042327 0.0000000000                 
5.8300000000 -0.019756 -0.011870 -0.017619 -0.042350 0.0000000000                 
5.8800000000 -0.019863 -0.011845 -0.017604 -0.042372 0.0000000000                 
5.9300000000 -0.019967 -0.011820 -0.017590 -0.042394 0.0000000000                 
5.9800000000 -0.020068 -0.011797 -0.017576 -0.042414 0.0000000000                 
6.0400000000 -0.020186 -0.011769 -0.017560 -0.042438 0.0000000000                 
6.0900000000 -0.020281 -0.011747 -0.017547 -0.042457 0.0000000000                 
6.1400000000 -0.020373 -0.011725 -0.017535 -0.042476 0.0000000000                 
6.1900000000 -0.020462 -0.011704 -0.017523 -0.042494 0.0000000000                 
6.2400000000 -0.020549 -0.011684 -0.017511 -0.042511 0.0000000000                 
6.2900000000 -0.020633 -0.011664 -0.017500 -0.042528 0.0000000000                 
6.3400000000 -0.020714 -0.011645 -0.017489 -0.042545 0.0000000000                 
6.3900000000 -0.020794 -0.011626 -0.017478 -0.042560 0.0000000000                 
6.4400000000 -0.020870 -0.011608 -0.017468 -0.042576 0.0000000000                 
6.4900000000 -0.020945 -0.011591 -0.017458 -0.042591 0.0000000000                 
6.5400000000 -0.021017 -0.011574 -0.017448 -0.042605 0.0000000000                 
6.5900000000 -0.021087 -0.011557 -0.017439 -0.042619 0.0000000000                 
6.6400000000 -0.021155 -0.011541 -0.017430 -0.042633 0.0000000000                 
6.6900000000 -0.021221 -0.011526 -0.017421 -0.042646 0.0000000000                 
6.7400000000 -0.021285 -0.011510 -0.017412 -0.042659 0.0000000000                 
6.7900000000 -0.021347 -0.011496 -0.017404 -0.042671 0.0000000000                 
6.8400000000 -0.021407 -0.011481 -0.017396 -0.042683 0.0000000000                 
6.8900000000 -0.021466 -0.011468 -0.017388 -0.042695 0.0000000000                 
6.9400000000 -0.021522 -0.011454 -0.017380 -0.042707 0.0000000000                 
6.9900000000 -0.021577 -0.011441 -0.017373 -0.042718 0.0000000000                 
7.0400000000 -0.021630 -0.011428 -0.017366 -0.042728 0.0000000000                 
7.0900000000 -0.021682 -0.011416 -0.017359 -0.042739 0.0000000000                 
7.1400000000 -0.021732 -0.011404 -0.017352 -0.042749 0.0000000000                 
7.1900000000 -0.021780 -0.011392 -0.017345 -0.042758 0.0000000000                 
7.2400000000 -0.021828 -0.011381 -0.017339 -0.042768 0.0000000000                 
7.2900000000 -0.021873 -0.011370 -0.017333 -0.042777 0.0000000000                 
7.3400000000 -0.021917 -0.011360 -0.017327 -0.042786 0.0000000000                 
7.3900000000 -0.021960 -0.011349 -0.017321 -0.042795 0.0000000000                 
7.4400000000 -0.022002 -0.011339 -0.017315 -0.042803 0.0000000000                 
7.4900000000 -0.022042 -0.011330 -0.017310 -0.042811 0.0000000000                 
7.5400000000 -0.022081 -0.011320 -0.017304 -0.042819 0.0000000000                 
7.5900000000 -0.022119 -0.011311 -0.017299 -0.042827 0.0000000000                 
7.6400000000 -0.022156 -0.011302 -0.017294 -0.042834 0.0000000000                 
7.6900000000 -0.022192 -0.011294 -0.017289 -0.042841 0.0000000000                 
7.7400000000 -0.022226 -0.011285 -0.017284 -0.042848 0.0000000000                 
7.7900000000 -0.022260 -0.011277 -0.017280 -0.042855 0.0000000000                 
7.8400000000 -0.022292 -0.011269 -0.017275 -0.042862 0.0000000000                 
7.8900000000 -0.022324 -0.011262 -0.017271 -0.042868 0.0000000000                 
7.9400000000 -0.022354 -0.011254 -0.017266 -0.042874 0.0000000000                 
7.9900000000 -0.022384 -0.011247 -0.017262 -0.042880 0.0000000000                 
8.0500000000 -0.022418 -0.011239 -0.017258 -0.042887 0.0000000000                 
8.1000000000 -0.022446 -0.011232 -0.017254 -0.042893 0.0000000000                 
8.1500000000 -0.022473 -0.011226 -0.017250 -0.042898 0.0000000000                 
8.2000000000 -0.022499 -0.011219 -0.017246 -0.042904 0.0000000000                 
8.2500000000 -0.022524 -0.011213 -0.017243 -0.042909 0.0000000000                 
8.3000000000 -0.022548 -0.011207 -0.017239 -0.042914 0.0000000000                 
8.3500000000 -0.022572 -0.011201 -0.017236 -0.042918 0.0000000000                 
8.4000000000 -0.022595 -0.011196 -0.017233 -0.042923 0.0000000000                 
8.4500000000 -0.022617 -0.011190 -0.017230 -0.042928 0.0000000000                 
8.5000000000 -0.022639 -0.011185 -0.017227 -0.042932 0.0000000000                 
8.5500000000 -0.022660 -0.011180 -0.017224 -0.042936 0.0000000000                 
8.6000000000 -0.022680 -0.011175 -0.017221 -0.042940 0.0000000000                 
8.6500000000 -0.022700 -0.011170 -0.017218 -0.042944 0.0000000000                 
8.7000000000 -0.022719 -0.011166 -0.017216 -0.042948 0.0000000000                 
8.7500000000 -0.022737 -0.011161 -0.017213 -0.042952 0.0000000000                 
8.8000000000 -0.022755 -0.011157 -0.017210 -0.042956 0.0000000000                 
8.8500000000 -0.022773 -0.011152 -0.017208 -0.042959 0.0000000000                 
8.9000000000 -0.022790 -0.011148 -0.017206 -0.042963 0.0000000000                 
8.9500000000 -0.022806 -0.011144 -0.017203 -0.042966 0.0000000000                 
9.0000000000 -0.022822 -0.011140 -0.017201 -0.042969 0.0000000000                 
9.0500000000 -0.022837 -0.011137 -0.017199 -0.042972 0.0000000000                 
9.1000000000 -0.022852 -0.011133 -0.017197 -0.042975 0.0000000000                 
9.1500000000 -0.022866 -0.011129 -0.017195 -0.042978 0.0000000000                 
9.2000000000 -0.022880 -0.011126 -0.017193 -0.042981 0.0000000000                 
9.2500000000 -0.022894 -0.011123 -0.017191 -0.042984 0.0000000000                 
9.3000000000 -0.022907 -0.011119 -0.017189 -0.042987 0.0000000000                 
9.3500000000 -0.022920 -0.011116 -0.017187 -0.042989 0.0000000000                 
9.4000000000 -0.022932 -0.011113 -0.017185 -0.042992 0.0000000000                 
9.4500000000 -0.022944 -0.011110 -0.017184 -0.042994 0.0000000000                 
9.5000000000 -0.022956 -0.011107 -0.017182 -0.042997 0.0000000000                 
9.5500000000 -0.022967 -0.011105 -0.017181 -0.042999 0.0000000000                 
9.6000000000 -0.022978 -0.011102 -0.017179 -0.043001 0.0000000000                 
9.6500000000 -0.022989 -0.011099 -0.017177 -0.043003 0.0000000000                 
9.7000000000 -0.022999 -0.011097 -0.017176 -0.043005 0.0000000000                 
9.7500000000 -0.023009 -0.011094 -0.017175 -0.043007 0.0000000000                 
9.8000000000 -0.023018 -0.011092 -0.017173 -0.043009 0.0000000000                 
9.8500000000 -0.023028 -0.011090 -0.017172 -0.043011 0.0000000000                 
9.9000000000 -0.023037 -0.011087 -0.017171 -0.043013 0.0000000000                 
9.9500000000 -0.023046 -0.011085 -0.017169 -0.043015 0.0000000000                 
10.0000000000 0.000000 0.000000 0.000000 0.000000 0.0000000000                 

